High-Throughput and Energy-Efficient VLSI Architecture for Ordered Reliability Bits GRAND

Ultra-reliable low-latency communication (URLLC), a major 5G New-Radio use case, is the key enabler for applications with strict reliability and latency requirements. These applications necessitate the use of short-length and high-rate codes. Guessing Random Additive Noise Decoding (GRAND) is a recently proposed Maximum Likelihood (ML) decoding technique for these short-length and high-rate codes. Rather than decoding the received vector, GRAND tries to infer the noise that corrupted the transmitted codeword during transmission through the communication channel. As a result, GRAND can decode any code, structured or unstructured. GRAND has hard-input as well as soft-input variants. Among these variants, Ordered Reliability Bits GRAND (ORBGRAND) is a soft-input variant that outperforms hard-input GRAND and is suitable for parallel hardware implementation. This work reports the first hardware architecture for ORBGRAND, which achieves an average throughput of up to $42.5$ Gbps for a code length of $128$ at a target FER of $10^{-7}$. Furthermore, the proposed hardware can be used to decode any code as long as the length and rate constraints are met. In comparison to the GRANDAB, a hard-input variant of GRAND, the proposed architecture enhances decoding performance by at least $2$ dB. When compared to the state-of-the-art fast dynamic successive cancellation flip decoder (Fast-DSCF) using a 5G polar $(128,105)$ code, the proposed ORBGRAND VLSI implementation has $49\times$ higher average throughput, $32\times$ times more energy efficiency, and $5\times$ more area efficiency while maintaining similar decoding performance.

==> data_EbNo/BCH.txt <==
 
./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 8.0 -s 0.5 --max_bf 64 --max_w 6  --SNR Eb --lw true  
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 64 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      112 |     1153 |      112 | 9.71e-02 | 1.00e+00 |   0.00 | 1.13e+05 |            
    0.50 |      114 |     1027 |      111 | 8.50e-02 | 9.74e-01 |   0.00 | 1.11e+05 |            
    1.00 |      112 |      846 |      103 | 7.13e-02 | 9.20e-01 |   0.00 | 1.08e+05 |            
    1.50 |      121 |      694 |      100 | 5.41e-02 | 8.26e-01 |   0.00 | 9.93e+04 |            
    2.00 |      159 |      695 |      104 | 4.12e-02 | 6.54e-01 |   0.00 | 7.94e+04 |            
    2.50 |      214 |      657 |      106 | 2.90e-02 | 4.95e-01 |   0.00 | 6.56e+04 |            
    3.00 |      433 |      567 |      104 | 1.24e-02 | 2.40e-01 |   0.00 | 3.63e+04 |            
    3.50 |      950 |      594 |      108 | 5.90e-03 | 1.14e-01 |   0.01 | 1.85e+04 |            
    4.00 |     3365 |      526 |      106 | 1.47e-03 | 3.15e-02 |   0.03 | 6.45e+03 |            
    4.50 |    13887 |      486 |      105 | 3.30e-04 | 7.56e-03 |   0.10 | 1.91e+03 |            
    5.00 |    67887 |      409 |      101 | 5.68e-05 | 1.49e-03 |   0.42 | 4.76e+02 |            
    5.50 |   452180 |      371 |      101 | 7.74e-06 | 2.23e-04 |   2.01 | 1.03e+02 |            
    6.00 |  4066455 |      243 |      101 | 5.64e-07 | 2.48e-05 |   6.87 | 2.19e+01 |            
    6.50 | 26290248 |      186 |      100 | 6.67e-08 | 3.80e-06 |  10.12 | 5.92e+00 |            
    7.00 | 2.18e+08 |      175 |      100 | 7.56e-09 | 4.58e-07 |  14.47 | 2.19e+00 |            
    7.50 | 1.61e+09 |      165 |      100 | 9.70e-10 | 6.23e-08 |  16.92 | 1.33e+00 |     

./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 96 --max_w 8  --SNR Eb --lw true  

# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1193 |      101 | 1.10e-01 | 9.90e-01 |   0.00 | 1.51e+06 |            
    0.50 |      108 |     1078 |      101 | 9.42e-02 | 9.35e-01 |   0.00 | 1.59e+06 |            
    1.00 |      116 |      995 |      101 | 8.09e-02 | 8.71e-01 |   0.00 | 1.43e+06 |            
    1.50 |      152 |      906 |      100 | 5.62e-02 | 6.58e-01 |   0.00 | 1.08e+06 |            
    2.00 |      190 |      871 |      101 | 4.32e-02 | 5.32e-01 |   0.00 | 8.10e+05 |            
    2.50 |      391 |      860 |      101 | 2.07e-02 | 2.58e-01 |   0.00 | 5.00e+05 |            
    3.00 |      756 |      805 |      101 | 1.00e-02 | 1.34e-01 |   0.00 | 2.26e+05 |            
    3.50 |     2250 |      850 |      101 | 3.56e-03 | 4.49e-02 |   0.00 | 8.32e+04 |            
    4.00 |     9170 |      740 |      101 | 7.61e-04 | 1.10e-02 |   0.00 | 1.97e+04 |            
    4.50 |    54344 |      716 |      101 | 1.24e-04 | 1.86e-03 |   0.02 | 4.53e+03 |            
    5.00 |   288324 |      669 |      100 | 2.19e-05 | 3.47e-04 |   0.09 | 9.38e+02 |            
    5.50 |  1949090 |      692 |      101 | 3.35e-06 | 5.18e-05 |   0.60 | 1.54e+02 |            
    6.00 | 14734593 |      649 |      100 | 4.16e-07 | 6.79e-06 |   2.37 | 3.19e+01 |            
    6.50 | 83662408 |      630 |      100 | 7.10e-08 | 1.20e-06 |   6.12 | 7.31e+00 |            
    7.00 | 7.30e+08 |      637 |      100 | 8.23e-09 | 1.37e-07 |  10.94 | 2.40e+00 |            
    7.50 | 6.34e+09 |      642 |      100 | 9.55e-10 | 1.58e-08 |  18.64 | 1.36e+00 |        

./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 127  --SNR Eb --lw true  
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 127 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 1.15e-01 | 9.90e-01 |   0.00 | 1.80e+06 |            
    0.50 |      108 |     1136 |      101 | 9.92e-02 | 9.35e-01 |   0.00 | 2.03e+06 |            
    1.00 |      115 |     1046 |      101 | 8.58e-02 | 8.78e-01 |   0.00 | 1.71e+06 |            
    1.50 |      136 |      948 |      101 | 6.58e-02 | 7.43e-01 |   0.00 | 1.40e+06 |            
    2.00 |      217 |      895 |      101 | 3.89e-02 | 4.65e-01 |   0.00 | 9.86e+05 |            
    2.50 |      402 |      905 |      101 | 2.12e-02 | 2.51e-01 |   0.00 | 5.59e+05 |            
    3.00 |      832 |      864 |      100 | 9.80e-03 | 1.20e-01 |   0.00 | 3.09e+05 |            
    3.50 |     2561 |      856 |      101 | 3.15e-03 | 3.94e-02 |   0.00 | 8.64e+04 |            
    4.00 |     9271 |      767 |      100 | 7.80e-04 | 1.08e-02 |   0.00 | 1.97e+04 |            
    4.50 |    59431 |      751 |      101 | 1.19e-04 | 1.70e-03 |   0.02 | 4.96e+03 |            
    5.00 |   299149 |      725 |      101 | 2.29e-05 | 3.38e-04 |   0.10 | 9.47e+02 |            
    5.50 |  1874741 |      689 |      100 | 3.47e-06 | 5.33e-05 |   0.60 | 1.57e+02 |            
    6.00 | 14668226 |      676 |      100 | 4.35e-07 | 6.82e-06 |   2.30 | 3.28e+01 |            
    6.50 | 83511848 |      651 |      100 | 7.35e-08 | 1.20e-06 |   5.84 | 7.51e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 9.41e-09 | 1.51e-07 |  10.72 | 2.41e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 1.02e-09 | 1.63e-08 |  19.46 | 1.36e+00 |  
    
./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 7.5 -s 0.5 --SNR Eb            
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 8128 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 1.15e-01 | 9.90e-01 |   0.00 | 1.80e+06 |            
    0.50 |      108 |     1136 |      101 | 9.92e-02 | 9.35e-01 |   0.00 | 2.03e+06 |            
    1.00 |      115 |     1046 |      101 | 8.58e-02 | 8.78e-01 |   0.00 | 1.71e+06 |            
    1.50 |      136 |      948 |      101 | 6.58e-02 | 7.43e-01 |   0.00 | 1.40e+06 |            
    2.00 |      217 |      895 |      101 | 3.89e-02 | 4.65e-01 |   0.00 | 9.86e+05 |            
    2.50 |      402 |      905 |      101 | 2.12e-02 | 2.51e-01 |   0.00 | 5.59e+05 |            
    3.00 |      832 |      864 |      100 | 9.80e-03 | 1.20e-01 |   0.00 | 3.09e+05 |            
    3.50 |     2561 |      856 |      101 | 3.15e-03 | 3.94e-02 |   0.00 | 8.64e+04 |            
    4.00 |     9239 |      767 |      100 | 7.83e-04 | 1.08e-02 |   0.00 | 1.96e+04 |            
    4.50 |    59399 |      744 |      100 | 1.18e-04 | 1.68e-03 |   0.02 | 4.94e+03 |            
    5.00 |   299342 |      725 |      101 | 2.28e-05 | 3.37e-04 |   0.10 | 9.50e+02 |            
    5.50 |  1927755 |      690 |      100 | 3.38e-06 | 5.19e-05 |   0.61 | 1.57e+02 |            
    6.00 | 14615516 |      676 |      100 | 4.36e-07 | 6.84e-06 |   2.31 | 3.29e+01 |            
    6.50 | 83512528 |      651 |      100 | 7.35e-08 | 1.20e-06 |   6.05 | 7.51e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 9.41e-09 | 1.51e-07 |  10.89 | 2.41e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 1.02e-09 | 1.63e-08 |  19.25 | 1.36e+00 |   

////////////////////////////////////////////////////////////////////////////////////////////////////////////////////
./GRAND --code_type BCH --dec_type ORBGRAND  -K 113 -N 127  -m 0 -M 8.0 -s 0.5 --max_bf 64 --max_w 6  --SNR Eb --lw true 
# K=113 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 64 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      125 |     1364 |      124 | 9.66e-02 | 9.92e-01 |   0.01 | 1.36e+04 |            
    0.50 |      132 |     1360 |      131 | 9.12e-02 | 9.92e-01 |   0.01 | 1.47e+04 |            
    1.00 |      124 |     1055 |      117 | 7.53e-02 | 9.44e-01 |   0.01 | 1.55e+04 |            
    1.50 |      121 |      884 |      105 | 6.47e-02 | 8.68e-01 |   0.01 | 1.62e+04 |            
    2.00 |      155 |      887 |      119 | 5.06e-02 | 7.68e-01 |   0.02 | 1.24e+04 |            
    2.50 |      227 |      854 |      118 | 3.33e-02 | 5.20e-01 |   0.03 | 8.83e+03 |            
    3.00 |      392 |      866 |      123 | 1.96e-02 | 3.14e-01 |   0.04 | 5.54e+03 |            
    3.50 |      920 |      921 |      142 | 8.86e-03 | 1.54e-01 |   0.10 | 2.64e+03 |            
    4.00 |     2179 |      789 |      131 | 3.20e-03 | 6.01e-02 |   0.25 | 1.13e+03 |            
    4.50 |     6804 |      772 |      135 | 1.00e-03 | 1.98e-02 |   0.82 | 3.69e+02 |            
    5.00 |    36161 |      946 |      168 | 2.32e-04 | 4.65e-03 |   2.86 | 1.05e+02 |            
    5.50 |   103882 |      553 |      105 | 4.71e-05 | 1.01e-03 |   7.33 | 2.60e+01 |            
    6.00 |   651392 |      541 |      104 | 7.35e-06 | 1.60e-04 |  13.49 | 7.77e+00 |            
    6.50 |  2702630 |      516 |      101 | 1.69e-06 | 3.74e-05 |  22.17 | 2.81e+00 |            
    7.00 | 17977818 |      482 |      100 | 2.37e-07 | 5.56e-06 |  29.68 | 1.50e+00 |            
    7.50 | 1.28e+08 |      490 |      100 | 3.39e-08 | 7.82e-07 |  28.29 | 1.17e+00 |            
    8.00 | 1.01e+09 |      495 |      100 | 4.35e-09 | 9.92e-08 |  35.44 | 1.07e+00 |      

./GRAND --code_type BCH --dec_type ORBGRAND  -K 113 -N 127  -m 0 -M 8.0 -s 0.5 --max_bf 96 --max_w 8  --SNR Eb --lw true 
# K=113 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      154 |     1709 |      153 | 9.82e-02 | 9.94e-01 |   0.01 | 1.55e+04 |            
    0.50 |      182 |     1809 |      176 | 8.80e-02 | 9.67e-01 |   0.01 | 1.43e+04 |            
    1.00 |      164 |     1442 |      154 | 7.78e-02 | 9.39e-01 |   0.01 | 1.40e+04 |            
    1.50 |      165 |     1238 |      146 | 6.64e-02 | 8.85e-01 |   0.01 | 1.37e+04 |            
    2.00 |      213 |     1237 |      161 | 5.14e-02 | 7.56e-01 |   0.01 | 1.18e+04 |            
    2.50 |      294 |     1136 |      160 | 3.42e-02 | 5.44e-01 |   0.02 | 8.75e+03 |            
    3.00 |      505 |     1021 |      152 | 1.79e-02 | 3.01e-01 |   0.03 | 5.14e+03 |            
    3.50 |      898 |      875 |      134 | 8.62e-03 | 1.49e-01 |   0.05 | 2.89e+03 |            
    4.00 |     3079 |     1178 |      192 | 3.39e-03 | 6.24e-02 |   0.18 | 9.94e+02 |            
    4.50 |     9410 |      924 |      154 | 8.69e-04 | 1.64e-02 |   0.59 | 3.14e+02 |            
    5.00 |    21581 |      564 |      100 | 2.31e-04 | 4.63e-03 |   1.49 | 9.73e+01 |            
    5.50 |   114114 |      594 |      109 | 4.61e-05 | 9.55e-04 |   4.67 | 2.48e+01 |            
    6.00 |   537212 |      538 |      102 | 8.86e-06 | 1.90e-04 |   7.10 | 7.37e+00 |            
    6.50 |  2855774 |      520 |      100 | 1.61e-06 | 3.50e-05 |  11.02 | 2.74e+00 |            
    7.00 | 18253418 |      487 |      100 | 2.36e-07 | 5.48e-06 |  16.51 | 1.50e+00 |            
    7.50 | 1.15e+08 |      498 |      100 | 3.84e-08 | 8.72e-07 |  21.27 | 1.17e+00 |            
    8.00 | 1.02e+09 |      504 |      100 | 4.37e-09 | 9.80e-08 |  31.77 | 1.07e+00 |         

./GRAND --code_type BCH --dec_type ORBGRAND  -K 113 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 127  --SNR Eb --lw true 
# K=113 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 127 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      151 |     1672 |      150 | 9.80e-02 | 9.93e-01 |   0.01 | 1.55e+04 |            
    0.50 |      143 |     1479 |      140 | 9.15e-02 | 9.79e-01 |   0.01 | 1.66e+04 |            
    1.00 |      159 |     1406 |      152 | 7.83e-02 | 9.56e-01 |   0.01 | 1.53e+04 |            
    1.50 |      156 |     1140 |      141 | 6.47e-02 | 9.04e-01 |   0.01 | 1.54e+04 |            
    2.00 |      222 |     1285 |      171 | 5.12e-02 | 7.70e-01 |   0.01 | 1.11e+04 |            
    2.50 |      289 |     1142 |      157 | 3.50e-02 | 5.43e-01 |   0.02 | 8.64e+03 |            
    3.00 |      418 |      901 |      133 | 1.91e-02 | 3.18e-01 |   0.02 | 6.04e+03 |            
    3.50 |      972 |      888 |      141 | 8.08e-03 | 1.45e-01 |   0.05 | 2.80e+03 |            
    4.00 |     2849 |      985 |      162 | 3.06e-03 | 5.69e-02 |   0.16 | 1.01e+03 |            
    4.50 |     7926 |      867 |      149 | 9.68e-04 | 1.88e-02 |   0.48 | 3.71e+02 |            
    5.00 |    20364 |      591 |      105 | 2.57e-04 | 5.16e-03 |   1.50 | 1.04e+02 |            
    5.50 |   116092 |      610 |      112 | 4.65e-05 | 9.65e-04 |   4.50 | 2.47e+01 |            
    6.00 |   534181 |      538 |      102 | 8.91e-06 | 1.91e-04 |   8.47 | 7.35e+00 |            
    6.50 |  2561219 |      519 |      101 | 1.79e-06 | 3.94e-05 |  11.13 | 2.84e+00 |            
    7.00 | 18542416 |      487 |      100 | 2.32e-07 | 5.39e-06 |  17.74 | 1.50e+00 |            
    7.50 | 1.15e+08 |      498 |      100 | 3.84e-08 | 8.72e-07 |  21.05 | 1.17e+00 |        

./GRAND --code_type BCH --dec_type ORBGRAND  -K 113 -N 127  -m 0 -M 7.5 -s 0.5 --SNR Eb 
# K=113 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 8128 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      151 |     1672 |      150 | 9.80e-02 | 9.93e-01 |   0.01 | 1.55e+04 |            
    0.50 |      141 |     1460 |      138 | 9.16e-02 | 9.79e-01 |   0.01 | 1.67e+04 |            
    1.00 |      160 |     1420 |      153 | 7.85e-02 | 9.56e-01 |   0.01 | 1.53e+04 |            
    1.50 |      189 |     1395 |      168 | 6.53e-02 | 8.89e-01 |   0.01 | 1.29e+04 |            
    2.00 |      212 |     1251 |      165 | 5.22e-02 | 7.78e-01 |   0.01 | 1.22e+04 |            
    2.50 |      295 |     1154 |      159 | 3.46e-02 | 5.39e-01 |   0.02 | 8.47e+03 |            
    3.00 |      413 |      920 |      134 | 1.97e-02 | 3.24e-01 |   0.02 | 6.31e+03 |            
    3.50 |     1005 |      931 |      145 | 8.20e-03 | 1.44e-01 |   0.06 | 2.80e+03 |            
    4.00 |     2783 |      956 |      157 | 3.04e-03 | 5.64e-02 |   0.16 | 1.02e+03 |            
    4.50 |     7613 |      819 |      141 | 9.52e-04 | 1.85e-02 |   0.47 | 3.68e+02 |            
    5.00 |    29277 |      727 |      130 | 2.20e-04 | 4.44e-03 |   1.51 | 9.72e+01 |            
    5.50 |   115895 |      607 |      111 | 4.63e-05 | 9.58e-04 |   4.03 | 2.49e+01 |            
    6.00 |   632402 |      551 |      104 | 7.71e-06 | 1.64e-04 |   7.67 | 7.79e+00 |            
    6.50 |  2558210 |      510 |      100 | 1.76e-06 | 3.91e-05 |  10.50 | 2.83e+00 |            
    7.00 | 17148944 |      489 |      100 | 2.52e-07 | 5.83e-06 |  16.97 | 1.51e+00 |            
    7.50 | 1.05e+08 |      504 |      100 | 4.24e-08 | 9.50e-07 |  20.66 | 1.17e+00 |   


==> data_EbNo/BCH/127_106/BCH_N127_106_BM.txt <==
# ./aff3ct -C "BCH"  -K 106 -N 127 -m 1.0 -M 10 -s 0.5 -E "EBN0" -s 0.5
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
#      (dB) |     (dB) ||          |          |          |          |          ||   (Mb/s) | (hhmmss) 
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
       0.22 |     1.00 ||      101 |      799 |      100 | 7.46e-02 | 9.90e-01 ||    0.081 | 00h00'00   
       0.72 |     1.50 ||      103 |      737 |      100 | 6.75e-02 | 9.71e-01 ||    0.343 | 00h00'00   
       1.22 |     2.00 ||      107 |      593 |      100 | 5.23e-02 | 9.35e-01 ||    0.314 | 00h00'00   
       1.72 |     2.50 ||      131 |      559 |      100 | 4.03e-02 | 7.63e-01 ||    0.435 | 00h00'00   
       2.22 |     3.00 ||      161 |      510 |      100 | 2.99e-02 | 6.21e-01 ||    0.608 | 00h00'00   
       2.72 |     3.50 ||      211 |      434 |      100 | 1.94e-02 | 4.74e-01 ||    0.799 | 00h00'00   
       3.22 |     4.00 ||      371 |      436 |      100 | 1.11e-02 | 2.70e-01 ||    1.231 | 00h00'00   
       3.72 |     4.50 ||      722 |      400 |      100 | 5.23e-03 | 1.39e-01 ||    2.125 | 00h00'00   
       4.22 |     5.00 ||     1960 |      379 |      100 | 1.82e-03 | 5.10e-02 ||    6.476 | 00h00'00   
       4.72 |     5.50 ||     6667 |      440 |      115 | 6.23e-04 | 1.72e-02 ||    9.824 | 00h00'00   
       5.22 |     6.00 ||    24419 |      410 |      103 | 1.58e-04 | 4.22e-03 ||   15.404 | 00h00'00   
       5.72 |     6.50 ||   119638 |      378 |      100 | 2.98e-05 | 8.36e-04 ||   18.432 | 00h00'00   
       6.22 |     7.00 ||   948955 |      392 |      101 | 3.90e-06 | 1.06e-04 ||   24.041 | 00h00'04   
       6.72 |     7.50 ||  7357761 |      394 |      100 | 5.05e-07 | 1.36e-05 ||   21.660 | 00h00'36   
       7.22 |     8.00 || 85195856 |      368 |      100 | 4.07e-08 | 1.17e-06 ||   20.023 | 00h07'31   
       7.72 |     8.50 || 1.18e+09 |      391 |      100 | 3.14e-09 | 8.50e-08 ||   20.354 | 01h42'06           


==> data_EbNo/BCH/127_106/BCH_N127_106_GRANDAB1.txt <==
# ./GRAND --code_type BCH --dec_type ABGRAND  -K 106 -N 127  -m 0 -M 10.0 -s 0.5 --max_bf 1  --SNR Eb
# K=106 C=0 N=127 S=0 BCH 
# ABGRAND(1)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |     1224 |    12502 |     1224 | 9.64e-02 | 1.00e+00 | 241.21 | 1.28e+02 |            
    0.50 |     2789 |    25466 |     2789 | 8.61e-02 | 1.00e+00 | 235.12 | 1.28e+02 |            
    1.00 |     2230 |    17166 |     2229 | 7.26e-02 | 1.00e+00 | 234.19 | 1.28e+02 |            
    1.50 |     2935 |    19403 |     2927 | 6.24e-02 | 9.97e-01 | 254.44 | 1.28e+02 |            
    2.00 |     3351 |    18408 |     3320 | 5.18e-02 | 9.91e-01 | 241.18 | 1.27e+02 |            
    2.50 |     3107 |    13849 |     3022 | 4.21e-02 | 9.73e-01 |  18.94 | 1.26e+02 |            
    3.00 |     3342 |    11948 |     3097 | 3.37e-02 | 9.27e-01 | 164.49 | 1.23e+02 |            
    3.50 |     3062 |     8554 |     2622 | 2.64e-02 | 8.56e-01 | 229.18 | 1.17e+02 |            
    4.00 |     3574 |     7089 |     2573 | 1.87e-02 | 7.20e-01 | 275.25 | 1.06e+02 |            
    4.50 |     2983 |     4025 |     1648 | 1.27e-02 | 5.52e-01 | 271.34 | 9.03e+01 |            
    5.00 |     2155 |     1858 |      851 | 8.13e-03 | 3.95e-01 | 286.04 | 7.45e+01 |            
    5.50 |     2957 |     1485 |      733 | 4.74e-03 | 2.48e-01 |  18.25 | 5.75e+01 |            
    6.00 |     2958 |      709 |      368 | 2.26e-03 | 1.24e-01 | 319.64 | 3.86e+01 |            
    6.50 |     2979 |      301 |      169 | 9.53e-04 | 5.67e-02 | 362.27 | 2.60e+01 |            
    7.00 |    35056 |     1569 |      875 | 4.22e-04 | 2.50e-02 |  41.21 | 1.63e+01 |            
    7.50 |    32795 |      521 |      293 | 1.50e-04 | 8.93e-03 |  93.81 | 9.89e+00 |            
    8.00 |    63913 |      267 |      149 | 3.94e-05 | 2.33e-03 |  91.71 | 5.78e+00 |            
    8.50 |   191758 |      208 |      121 | 1.02e-05 | 6.31e-04 | 104.10 | 3.31e+00 |            
    9.00 |   732230 |      186 |      104 | 2.40e-06 | 1.42e-04 |  71.82 | 2.10e+00 |            
    9.50 |  3506522 |      172 |      102 | 4.63e-07 | 2.91e-05 |  62.60 | 1.47e+00 |            
   10.00 | 30388360 |      176 |      100 | 5.46e-08 | 3.29e-06 |  59.14 | 1.18e+00 |            


==> data_EbNo/BCH/127_106/BCH_N127_106_GRANDAB2.txt <==
# ./GRAND --code_type BCH --dec_type ABGRAND  -K 106 -N 127  -m 0 -M 10.0 -s 0.5 --max_bf 2  --SNR Eb                                                    
# K=106 C=0 N=127 S=0 BCH 
# ABGRAND(2)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      380 |     3904 |      379 | 9.69e-02 | 9.97e-01 |   1.01 | 8.09e+03 |            
    0.50 |      941 |     8461 |      941 | 8.48e-02 | 1.00e+00 |   9.90 | 8.10e+03 |            
    1.00 |     1208 |     9307 |     1199 | 7.27e-02 | 9.93e-01 |  10.09 | 8.07e+03 |            
    1.50 |      757 |     5001 |      746 | 6.23e-02 | 9.85e-01 |   6.72 | 8.06e+03 |            
    2.00 |     1019 |     5603 |      985 | 5.19e-02 | 9.67e-01 |   9.99 | 7.96e+03 |            
    2.50 |     1197 |     5153 |     1077 | 4.06e-02 | 9.00e-01 |   9.98 | 7.61e+03 |            
    3.00 |     1430 |     4825 |     1172 | 3.18e-02 | 8.20e-01 |   4.81 | 7.21e+03 |            
    3.50 |     1728 |     4087 |     1128 | 2.23e-02 | 6.53e-01 |   2.50 | 6.19e+03 |            
    4.00 |     1513 |     2359 |      710 | 1.47e-02 | 4.69e-01 |   3.70 | 4.86e+03 |            
    4.50 |     1676 |     1532 |      506 | 8.62e-03 | 3.02e-01 |  19.73 | 3.61e+03 |            
    5.00 |     2295 |     1035 |      365 | 4.25e-03 | 1.59e-01 |   4.39 | 2.31e+03 |            
    5.50 |     2295 |      446 |      158 | 1.83e-03 | 6.88e-02 |  52.61 | 1.31e+03 |            
    6.00 |    23550 |     1674 |      619 | 6.71e-04 | 2.63e-02 |  14.71 | 6.59e+02 |            
    6.50 |    31039 |      622 |      237 | 1.89e-04 | 7.64e-03 |  28.08 | 2.98e+02 |            
    7.00 |    62665 |      347 |      131 | 5.22e-05 | 2.09e-03 |  29.17 | 1.27e+02 |            
    7.50 |   248592 |      277 |      109 | 1.05e-05 | 4.38e-04 |  38.62 | 4.73e+01 |            
    8.00 |  1660706 |      248 |      100 | 1.41e-06 | 6.02e-05 |  66.49 | 1.64e+01 |            
    8.50 | 13305223 |      254 |      102 | 1.80e-07 | 7.67e-06 |  64.72 | 6.10e+00 |            
    9.00 | 1.12e+08 |      239 |      100 | 2.02e-08 | 8.94e-07 |  67.04 | 2.69e+00 |            


==> data_EbNo/BCH/127_106/BCH_N127_106_GRANDAB3.txt <==
#    ./GRAND --code_type BCH --dec_type ABGRAND  -K 106 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 3             
# K=106 C=0 N=127 S=0 BCH 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      524 |     5475 |      523 | 9.86e-02 | 9.98e-01 |   0.05 | 3.11e+05 |            
    0.50 |      523 |     4927 |      523 | 8.89e-02 | 1.00e+00 |   0.05 | 3.11e+05 |            
    1.00 |      526 |     4163 |      509 | 7.47e-02 | 9.68e-01 |   0.05 | 3.10e+05 |            
    1.50 |      510 |     3529 |      491 | 6.53e-02 | 9.63e-01 |   0.05 | 3.06e+05 |            
    2.00 |      541 |     2931 |      472 | 5.11e-02 | 8.72e-01 |   0.05 | 2.93e+05 |            
    2.50 |      557 |     2470 |      447 | 4.18e-02 | 8.03e-01 |   0.06 | 2.72e+05 |            
    3.00 |      797 |     2643 |      523 | 3.13e-02 | 6.56e-01 |   0.08 | 2.36e+05 |            
    3.50 |     1091 |     2165 |      460 | 1.87e-02 | 4.22e-01 |   0.11 | 1.70e+05 |            
    4.00 |     1585 |     1753 |      407 | 1.04e-02 | 2.57e-01 |   0.17 | 1.18e+05 |            
    4.50 |     2606 |     1384 |      342 | 5.01e-03 | 1.31e-01 |   0.28 | 7.17e+04 |            
    5.00 |     5007 |     1012 |      254 | 1.91e-03 | 5.07e-02 |   0.53 | 3.66e+04 |            
    5.50 |    10124 |      682 |      169 | 6.36e-04 | 1.67e-02 |   1.13 | 1.53e+04 |            
    6.00 |    45686 |      709 |      178 | 1.46e-04 | 3.90e-03 |   4.14 | 5.41e+03 |            
    6.50 |   153902 |      500 |      126 | 3.06e-05 | 8.19e-04 |  10.63 | 1.72e+03 |            
    7.00 |   953562 |      387 |      101 | 3.83e-06 | 1.06e-04 |  35.18 | 4.76e+02 |            
    7.50 |  8171269 |      380 |      102 | 4.39e-07 | 1.25e-05 |  74.94 | 1.13e+02 | 
    8.00 |    45686 |      709 |      178 | 1.46e-04 | 1.17e-06 |   4.14 | 5.41e+03 |            
    8.50 |   153902 |      500 |      126 | 3.06e-05 | 8.50e-08 |  10.63 | 1.72e+03 |            
    9.00 |   953562 |      387 |      101 | 3.83e-06 | 3.22e-09 |  35.18 | 4.76e+02 |            


==> data_EbNo/BCH/127_106/BCH_N127_106_ML.txt <==
#    ML results : https://www.uni-kl.de/fileadmin/chaco/public/results_bch/BCH_N127_K106_ML.txt
# -------|----------|----------|----------|----------|-----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER  |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|-----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.804e-01 |   0.00 | 0.00e+00 |                       
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 7.937e-01 |   0.00 | 0.00e+00 |                       
    2.00 |      221 |      895 |      101 | 0.00e-00 | 4.348e-01 |   0.00 | 0.00e+00 |                       
    3.00 |      839 |      873 |      101 | 0.00e-00 | 1.101e-01 |   0.00 | 0.00e+00 |             
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 6.775e-03 |   0.01 | 0.00e+00 |                       
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 9.517e-05 |   0.36 | 0.00e+00 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 6.212e-06 |   2.87 | 0.00e+00 |            



==> data_EbNo/BCH/127_106/BCH_N127_106_OSD.txt <==
#./GRAND --code_type BCH --dec_type OSD  -K 106 -N 127  -m 0 -M 7.0 -s 0.5 --SNR Eb --max_bf 2
# K=106 C=0 N=127 S=0 BCH 
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      120 |     1457 |      119 | 1.15e-01 | 9.92e-01 |   0.00 | 5.67e+03 |            
    0.50 |      121 |     1295 |      115 | 1.01e-01 | 9.50e-01 |   0.00 | 5.67e+03 |            
    1.00 |      146 |     1324 |      128 | 8.56e-02 | 8.77e-01 |   0.00 | 5.67e+03 |            
    1.50 |      149 |      990 |      104 | 6.27e-02 | 6.98e-01 |   0.00 | 5.67e+03 |            
    2.00 |      233 |     1017 |      113 | 4.12e-02 | 4.85e-01 |   0.00 | 5.67e+03 |            
    2.50 |      360 |      922 |      108 | 2.42e-02 | 3.00e-01 |   0.00 | 5.67e+03 |            
    3.00 |      936 |      887 |      100 | 8.94e-03 | 1.07e-01 |   0.00 | 5.67e+03 |            
    3.50 |     3818 |      844 |      100 | 2.09e-03 | 2.62e-02 |   0.00 | 5.67e+03 |            
    4.00 |    13413 |      787 |      100 | 5.54e-04 | 7.46e-03 |   0.00 | 5.67e+03 |            
    4.50 |   100444 |      768 |      100 | 7.21e-05 | 9.96e-04 |   0.00 | 5.67e+03 |            
    5.00 |  1025688 |      732 |      100 | 6.73e-06 | 9.75e-05 |   0.00 | 5.67e+03 |            
    5.50 | 14284597 |      683 |      100 | 4.51e-07 | 7.00e-06 |   0.00 | 5.67e+03 | 
    6.00 | 49645948 |      111 |       18 | 2.11e-08 | 3.63e-07 |   0.01 | 5.67e+03 | 


==> data_EbNo/BCH/127_106/BCH_N127_106_SGRAND.txt <==
#./GRAND --code_type BCH --dec_type SGRAND  -K 106 -N 127  -m 3.5 -M 7.5 -s 0.5 --SNR Eb --max_q 10000000  
# K=106 C=0 N=127 S=0 BCH 
# SGRAND Q:1.00e+07 | BF: 127 | W: 127
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1245 |      101 | 1.15e-01 | 9.90e-01 |   0.00 | 1.91e+06 |            
    0.50 |      107 |     1119 |      101 | 9.87e-02 | 9.44e-01 |   0.00 | 2.17e+06 |            
    1.00 |      113 |     1051 |      101 | 8.77e-02 | 8.94e-01 |   0.00 | 1.93e+06 |            
    1.50 |      154 |      950 |      101 | 5.82e-02 | 6.56e-01 |   0.00 | 1.16e+06 |            
    2.00 |      205 |      901 |      100 | 4.15e-02 | 4.88e-01 |   0.00 | 8.57e+05 |            
    2.50 |      326 |      900 |      101 | 2.60e-02 | 3.10e-01 |   0.00 | 6.44e+05 |            
    3.00 |      963 |      866 |      100 | 8.48e-03 | 1.04e-01 |   0.00 | 2.15e+05 |  
    3.50 |     3314 |      815 |      100 | 2.32e-03 | 3.02e-02 |   0.00 | 6.74e+04 |            
    4.00 |    13335 |      814 |      101 | 5.76e-04 | 7.57e-03 |   0.02 | 1.44e+04 |            
    4.50 |   105397 |      773 |      100 | 6.92e-05 | 9.49e-04 |   0.12 | 2.61e+03 |            
    5.00 |  1063420 |      725 |      100 | 6.43e-06 | 9.40e-05 |   1.07 | 3.03e+02 |            
    5.50 | 14269978 |      683 |      100 | 4.52e-07 | 7.01e-06 |   6.66 | 3.99e+01 |            
    6.00 | 2.43e+08 |      652 |      100 | 2.53e-08 | 4.12e-07 |  11.84 | 7.82e+00 |            
    6.50 | 4.86e+09 |      616 |      100 | 1.20e-09 | 2.06e-08 |  14.62 | 2.69e+00 | 


==> data_EbNo/BCH/127_106/ORBGRAND_LW127_HW127.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 127  --SNR Eb --lw true  
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 127 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 1.15e-01 | 9.90e-01 |   0.00 | 1.80e+06 |            
    0.50 |      108 |     1136 |      101 | 9.92e-02 | 9.35e-01 |   0.00 | 2.03e+06 |            
    1.00 |      115 |     1046 |      101 | 8.58e-02 | 8.78e-01 |   0.00 | 1.71e+06 |            
    1.50 |      136 |      948 |      101 | 6.58e-02 | 7.43e-01 |   0.00 | 1.40e+06 |            
    2.00 |      217 |      895 |      101 | 3.89e-02 | 4.65e-01 |   0.00 | 9.86e+05 |            
    2.50 |      402 |      905 |      101 | 2.12e-02 | 2.51e-01 |   0.00 | 5.59e+05 |            
    3.00 |      832 |      864 |      100 | 9.80e-03 | 1.20e-01 |   0.00 | 3.09e+05 |            
    3.50 |     2561 |      856 |      101 | 3.15e-03 | 3.94e-02 |   0.00 | 8.64e+04 |            
    4.00 |     9271 |      767 |      100 | 7.80e-04 | 1.08e-02 |   0.00 | 1.97e+04 |            
    4.50 |    59431 |      751 |      101 | 1.19e-04 | 1.70e-03 |   0.02 | 4.96e+03 |            
    5.00 |   299149 |      725 |      101 | 2.29e-05 | 3.38e-04 |   0.10 | 9.47e+02 |            
    5.50 |  1874741 |      689 |      100 | 3.47e-06 | 5.33e-05 |   0.60 | 1.57e+02 |            
    6.00 | 14668226 |      676 |      100 | 4.35e-07 | 6.82e-06 |   2.30 | 3.28e+01 |            
    6.50 | 83511848 |      651 |      100 | 7.35e-08 | 1.20e-06 |   5.84 | 7.51e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 9.41e-09 | 1.51e-07 |  10.72 | 2.41e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 1.02e-09 | 1.63e-08 |  19.46 | 1.36e+00 |

==> data_EbNo/BCH/127_106/ORBGRAND_LW64.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 8.0 -s 0.5 --max_bf 64  --SNR Eb --lw true   
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 64 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      145 |     1482 |      144 | 9.64e-02 | 9.93e-01 |   0.01 | 1.50e+05 |            
    0.50 |      122 |     1124 |      121 | 8.69e-02 | 9.92e-01 |   0.00 | 1.57e+05 |            
    1.00 |      165 |     1262 |      155 | 7.22e-02 | 9.39e-01 |   0.01 | 1.45e+05 |            
    1.50 |      182 |     1028 |      145 | 5.33e-02 | 7.97e-01 |   0.01 | 1.30e+05 |            
    2.00 |      178 |      766 |      115 | 4.06e-02 | 6.46e-01 |   0.01 | 1.14e+05 |            
    2.50 |      248 |      621 |      105 | 2.36e-02 | 4.23e-01 |   0.01 | 7.81e+04 |            
    3.00 |      571 |      715 |      132 | 1.18e-02 | 2.31e-01 |   0.02 | 4.98e+04 |            
    3.50 |     1463 |      670 |      127 | 4.32e-03 | 8.68e-02 |   0.04 | 2.01e+04 |            
    4.00 |     4175 |      543 |      108 | 1.23e-03 | 2.59e-02 |   0.11 | 7.24e+03 |            
    4.50 |    19130 |      440 |      107 | 2.17e-04 | 5.59e-03 |   0.34 | 2.13e+03 |            
    5.00 |    99610 |      390 |      105 | 3.69e-05 | 1.05e-03 |   1.61 | 5.12e+02 |            
    5.50 |   583604 |      306 |      106 | 4.95e-06 | 1.82e-04 |   6.14 | 1.13e+02 |            
    6.00 |  4448975 |      250 |      100 | 5.30e-07 | 2.25e-05 |  23.06 | 2.38e+01 |            
    6.50 | 26111578 |      217 |      101 | 7.84e-08 | 3.87e-06 |  44.46 | 6.34e+00 |            
    7.00 | 2.19e+08 |      186 |      100 | 8.02e-09 | 4.57e-07 |  78.09 | 2.24e+00 |            
    7.50 | 1.59e+09 |      182 |      100 | 1.08e-09 | 6.28e-08 | 132.80 | 1.34e+00 | 
    8.00 | 1.45e+10 |      661 |      100 | 1.12e-10 | 6.92e-09 | 199.06 | 1.12e+00 |           

==> data_EbNo/BCH/127_106/ORBGRAND_LW64_HW6.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 8.0 -s 0.5 --max_bf 64 --max_w 6  --SNR Eb --lw true  
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 64 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      112 |     1153 |      112 | 9.71e-02 | 1.00e+00 |   0.00 | 1.13e+05 |            
    0.50 |      114 |     1027 |      111 | 8.50e-02 | 9.74e-01 |   0.00 | 1.11e+05 |            
    1.00 |      112 |      846 |      103 | 7.13e-02 | 9.20e-01 |   0.00 | 1.08e+05 |            
    1.50 |      121 |      694 |      100 | 5.41e-02 | 8.26e-01 |   0.00 | 9.93e+04 |            
    2.00 |      159 |      695 |      104 | 4.12e-02 | 6.54e-01 |   0.00 | 7.94e+04 |            
    2.50 |      214 |      657 |      106 | 2.90e-02 | 4.95e-01 |   0.00 | 6.56e+04 |            
    3.00 |      433 |      567 |      104 | 1.24e-02 | 2.40e-01 |   0.00 | 3.63e+04 |            
    3.50 |      950 |      594 |      108 | 5.90e-03 | 1.14e-01 |   0.01 | 1.85e+04 |            
    4.00 |     3365 |      526 |      106 | 1.47e-03 | 3.15e-02 |   0.03 | 6.45e+03 |            
    4.50 |    13887 |      486 |      105 | 3.30e-04 | 7.56e-03 |   0.10 | 1.91e+03 |            
    5.00 |    67887 |      409 |      101 | 5.68e-05 | 1.49e-03 |   0.42 | 4.76e+02 |            
    5.50 |   452180 |      371 |      101 | 7.74e-06 | 2.23e-04 |   2.01 | 1.03e+02 |            
    6.00 |  4066455 |      243 |      101 | 5.64e-07 | 2.48e-05 |   6.87 | 2.19e+01 |            
    6.50 | 26290248 |      186 |      100 | 6.67e-08 | 3.80e-06 |  10.12 | 5.92e+00 |            
    7.00 | 2.18e+08 |      175 |      100 | 7.56e-09 | 4.58e-07 |  14.47 | 2.19e+00 |            
    7.50 | 1.61e+09 |      165 |      100 | 9.70e-10 | 6.23e-08 |  16.92 | 1.33e+00 | 

==> data_EbNo/BCH/127_106/ORBGRAND_LW8128.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 7.5 -s 0.5 --SNR Eb            
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 8128 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 1.15e-01 | 9.90e-01 |   0.00 | 1.80e+06 |            
    0.50 |      108 |     1136 |      101 | 9.92e-02 | 9.35e-01 |   0.00 | 2.03e+06 |            
    1.00 |      115 |     1046 |      101 | 8.58e-02 | 8.78e-01 |   0.00 | 1.71e+06 |            
    1.50 |      136 |      948 |      101 | 6.58e-02 | 7.43e-01 |   0.00 | 1.40e+06 |            
    2.00 |      217 |      895 |      101 | 3.89e-02 | 4.65e-01 |   0.00 | 9.86e+05 |            
    2.50 |      402 |      905 |      101 | 2.12e-02 | 2.51e-01 |   0.00 | 5.59e+05 |            
    3.00 |      832 |      864 |      100 | 9.80e-03 | 1.20e-01 |   0.00 | 3.09e+05 |            
    3.50 |     2561 |      856 |      101 | 3.15e-03 | 3.94e-02 |   0.00 | 8.64e+04 |            
    4.00 |     9239 |      767 |      100 | 7.83e-04 | 1.08e-02 |   0.00 | 1.96e+04 |            
    4.50 |    59399 |      744 |      100 | 1.18e-04 | 1.68e-03 |   0.02 | 4.94e+03 |            
    5.00 |   299342 |      725 |      101 | 2.28e-05 | 3.37e-04 |   0.10 | 9.50e+02 |            
    5.50 |  1927755 |      690 |      100 | 3.38e-06 | 5.19e-05 |   0.61 | 1.57e+02 |            
    6.00 | 14615516 |      676 |      100 | 4.36e-07 | 6.84e-06 |   2.31 | 3.29e+01 |            
    6.50 | 83512528 |      651 |      100 | 7.35e-08 | 1.20e-06 |   6.05 | 7.51e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 9.41e-09 | 1.51e-07 |  10.89 | 2.41e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 1.02e-09 | 1.63e-08 |  19.25 | 1.36e+00 | 

==> data_EbNo/BCH/127_106/ORBGRAND_LW96.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 8.0 -s 0.5 --max_bf 96  --SNR Eb --lw true 
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 96 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     1220 |      103 | 1.11e-01 | 9.90e-01 |   0.00 | 1.61e+06 |            
    0.50 |      110 |     1108 |      103 | 9.50e-02 | 9.36e-01 |   0.00 | 1.67e+06 |            
    1.00 |      118 |     1035 |      104 | 8.27e-02 | 8.81e-01 |   0.00 | 1.52e+06 |            
    1.50 |      169 |      951 |      103 | 5.31e-02 | 6.09e-01 |   0.00 | 1.14e+06 |            
    2.00 |      214 |      892 |      102 | 3.93e-02 | 4.77e-01 |   0.00 | 9.03e+05 |            
    2.50 |      328 |      882 |      103 | 2.54e-02 | 3.14e-01 |   0.00 | 5.80e+05 |            
    3.00 |      799 |      814 |      100 | 9.61e-03 | 1.25e-01 |   0.00 | 2.29e+05 |            
    3.50 |     2477 |      813 |      101 | 3.10e-03 | 4.08e-02 |   0.01 | 7.79e+04 |            
    4.00 |     9065 |      768 |      102 | 7.99e-04 | 1.13e-02 |   0.03 | 2.02e+04 |            
    4.50 |    59140 |      737 |      102 | 1.18e-04 | 1.72e-03 |   0.13 | 4.73e+03 |            
    5.00 |   296392 |      688 |      101 | 2.19e-05 | 3.41e-04 |   0.74 | 9.27e+02 |            
    5.50 |  1933356 |      695 |      101 | 3.39e-06 | 5.22e-05 |   5.13 | 1.56e+02 |            
    6.00 | 14649885 |      663 |      100 | 4.27e-07 | 6.83e-06 |  18.87 | 3.25e+01 |            
    6.50 | 82066808 |      636 |      100 | 7.31e-08 | 1.22e-06 |  43.92 | 7.40e+00 |            
    7.00 | 6.57e+08 |      656 |      100 | 9.41e-09 | 1.52e-07 |  80.61 | 2.41e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 1.02e-09 | 1.63e-08 | 137.06 | 1.36e+00 |  
    8.00 | 5.42e+10 |      661 |      100 | 1.12e-10 | 1.85e-09 | 199.06 | 1.12e+00 |          

==> data_EbNo/BCH/127_106/ORBGRAND_LW96_HW8.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 96 --max_w 8  --SNR Eb --lw true  
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1193 |      101 | 1.10e-01 | 9.90e-01 |   0.00 | 1.51e+06 |            
    0.50 |      108 |     1078 |      101 | 9.42e-02 | 9.35e-01 |   0.00 | 1.59e+06 |            
    1.00 |      116 |      995 |      101 | 8.09e-02 | 8.71e-01 |   0.00 | 1.43e+06 |            
    1.50 |      152 |      906 |      100 | 5.62e-02 | 6.58e-01 |   0.00 | 1.08e+06 |            
    2.00 |      190 |      871 |      101 | 4.32e-02 | 5.32e-01 |   0.00 | 8.10e+05 |            
    2.50 |      391 |      860 |      101 | 2.07e-02 | 2.58e-01 |   0.00 | 5.00e+05 |            
    3.00 |      756 |      805 |      101 | 1.00e-02 | 1.34e-01 |   0.00 | 2.26e+05 |            
    3.50 |     2250 |      850 |      101 | 3.56e-03 | 4.49e-02 |   0.00 | 8.32e+04 |            
    4.00 |     9170 |      740 |      101 | 7.61e-04 | 1.10e-02 |   0.00 | 1.97e+04 |            
    4.50 |    54344 |      716 |      101 | 1.24e-04 | 1.86e-03 |   0.02 | 4.53e+03 |            
    5.00 |   288324 |      669 |      100 | 2.19e-05 | 3.47e-04 |   0.09 | 9.38e+02 |            
    5.50 |  1949090 |      692 |      101 | 3.35e-06 | 5.18e-05 |   0.60 | 1.54e+02 |            
    6.00 | 14734593 |      649 |      100 | 4.16e-07 | 6.79e-06 |   2.37 | 3.19e+01 |            
    6.50 | 83662408 |      630 |      100 | 7.10e-08 | 1.20e-06 |   6.12 | 7.31e+00 |            
    7.00 | 7.30e+08 |      637 |      100 | 8.23e-09 | 1.37e-07 |  10.94 | 2.40e+00 |            
    7.50 | 6.34e+09 |      642 |      100 | 9.55e-10 | 1.58e-08 |  18.64 | 1.36e+00 | 

==> data_EbNo/BCH/127_113/BCH_N127_113_BM.txt <==
#     ./aff3ct -C "BCH"  -K 113 -N 127 -m 1.0 -M 10 -s 0.5 -E "EBN0" -s 0.5
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
#      (dB) |     (dB) ||          |          |          |          |          ||   (Mb/s) | (hhmmss) 
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
       0.49 |     1.00 ||      100 |      789 |      100 | 6.98e-02 | 1.00e+00 ||    0.080 | 00h00'00   
       0.99 |     1.50 ||      103 |      723 |      100 | 6.21e-02 | 9.71e-01 ||    0.363 | 00h00'00   
       1.49 |     2.00 ||      107 |      632 |      100 | 5.23e-02 | 9.35e-01 ||    0.605 | 00h00'00   
       1.99 |     2.50 ||      116 |      567 |      100 | 4.33e-02 | 8.62e-01 ||    0.328 | 00h00'00   
       2.49 |     3.00 ||      131 |      502 |      100 | 3.39e-02 | 7.63e-01 ||    0.411 | 00h00'00   
       2.99 |     3.50 ||      192 |      468 |      100 | 2.16e-02 | 5.21e-01 ||    0.906 | 00h00'00   
       3.49 |     4.00 ||      288 |      422 |      100 | 1.30e-02 | 3.47e-01 ||    0.902 | 00h00'00   
       3.99 |     4.50 ||      467 |      390 |      100 | 7.39e-03 | 2.14e-01 ||    2.198 | 00h00'00   
       4.49 |     5.00 ||      986 |      373 |      100 | 3.35e-03 | 1.01e-01 ||    3.094 | 00h00'00   
       4.99 |     5.50 ||     8429 |     1336 |      368 | 1.40e-03 | 4.37e-02 ||   10.830 | 00h00'00   
       5.49 |     6.00 ||    13605 |      687 |      184 | 4.47e-04 | 1.35e-02 ||   14.786 | 00h00'00   
       5.99 |     6.50 ||    31884 |      381 |      108 | 1.06e-04 | 3.39e-03 ||   18.378 | 00h00'00   
       6.49 |     7.00 ||   119334 |      362 |      101 | 2.68e-05 | 8.46e-04 ||   21.750 | 00h00'00   
       6.99 |     7.50 ||   704341 |      356 |      100 | 4.47e-06 | 1.42e-04 ||   22.871 | 00h00'03   
       7.49 |     8.00 ||  4611075 |      354 |      100 | 6.79e-07 | 2.17e-05 ||   23.245 | 00h00'22   
       7.99 |     8.50 || 49123041 |      356 |      100 | 6.41e-08 | 2.04e-06 ||   22.317 | 00h04'08   
       8.49 |     9.00 || 4.37e+08 |      339 |      100 | 6.87e-09 | 2.29e-07 ||   23.488 | 00h35'00   
       8.99 |     9.50 || 7.05e+09 |      356 |      100 | 4.47e-10 | 1.42e-08 ||   16.759 | 13h11'49   


==> data_EbNo/BCH/127_113/BCH_N127_113_GRANDAB1.txt <==
#    ./GRAND --code_type BCH --dec_type ABGRAND  -K 113 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 1           
# K=113 C=0 N=127 S=0 BCH 
# ABGRAND(1)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      968 |     9947 |      968 | 9.09e-02 | 1.00e+00 | 253.74 | 1.28e+02 |            
    0.50 |     3433 |    30635 |     3433 | 7.90e-02 | 1.00e+00 |  15.16 | 1.28e+02 |            
    1.00 |     2895 |    21875 |     2891 | 6.69e-02 | 9.99e-01 | 249.22 | 1.28e+02 |            
    1.50 |     2870 |    18447 |     2857 | 5.69e-02 | 9.95e-01 | 245.24 | 1.27e+02 |            
    2.00 |     2958 |    15403 |     2914 | 4.61e-02 | 9.85e-01 | 259.61 | 1.27e+02 |            
    2.50 |     2953 |    12511 |     2799 | 3.75e-02 | 9.48e-01 |  19.24 | 1.24e+02 |            
    3.00 |     2944 |     9701 |     2617 | 2.92e-02 | 8.89e-01 | 255.63 | 1.19e+02 |            
    3.50 |     3015 |     7402 |     2375 | 2.17e-02 | 7.88e-01 |  25.74 | 1.12e+02 |            
    4.00 |     3036 |     5230 |     1924 | 1.52e-02 | 6.34e-01 | 297.65 | 9.80e+01 |            
    4.50 |     3009 |     3396 |     1425 | 9.99e-03 | 4.74e-01 | 297.52 | 8.25e+01 |            
    5.00 |     2450 |     1598 |      726 | 5.77e-03 | 2.96e-01 | 344.05 | 6.26e+01 |            
    5.50 |     3560 |     1346 |      651 | 3.35e-03 | 1.83e-01 | 334.74 | 4.75e+01 |            
    6.00 |     2982 |      545 |      277 | 1.62e-03 | 9.29e-02 | 361.00 | 3.21e+01 |            
    6.50 |     2987 |      209 |      108 | 6.19e-04 | 3.62e-02 | 379.58 | 1.94e+01 |            
    7.00 |    33201 |      892 |      480 | 2.38e-04 | 1.45e-02 |  90.55 | 1.21e+01 |            
    7.50 |    34003 |      284 |      154 | 7.39e-05 | 4.53e-03 | 424.71 | 7.50e+00 |            
    8.00 |   120782 |      245 |      133 | 1.80e-05 | 1.10e-03 | 141.42 | 4.31e+00 |            
    8.50 |   365797 |      183 |      108 | 4.43e-06 | 2.95e-04 |  74.76 | 2.55e+00 |            
    9.00 |  2171112 |      182 |      101 | 7.42e-07 | 4.65e-05 |  59.27 | 1.69e+00 |            
    9.50 | 10996634 |      175 |      100 | 1.41e-07 | 9.09e-06 |  68.42 | 1.28e+00 |            
   10.00 | 69866224 |      183 |      100 | 2.32e-08 | 1.43e-06 |  66.81 | 1.10e+00 | 

==> data_EbNo/BCH/127_113/BCH_N127_113_GRANDAB2.txt <==
#    ./GRAND --code_type BCH --dec_type ABGRAND  -K 113 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 2           
# K=113 C=0 N=127 S=0 BCH 
# ABGRAND(2)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      259 |     2863 |      259 | 9.78e-02 | 1.00e+00 |   1.10 | 6.42e+03 |            
    0.50 |     1620 |    15529 |     1616 | 8.48e-02 | 9.98e-01 |  15.11 | 6.03e+03 |            
    1.00 |      786 |     6629 |      779 | 7.46e-02 | 9.91e-01 |  12.29 | 6.14e+03 |            
    1.50 |      306 |     2129 |      295 | 6.16e-02 | 9.64e-01 |  15.07 | 6.15e+03 |            
    2.00 |     1300 |     7702 |     1223 | 5.24e-02 | 9.41e-01 |  15.13 | 5.96e+03 |            
    2.50 |     1210 |     5767 |     1024 | 4.22e-02 | 8.46e-01 |  14.58 | 5.54e+03 |            
    3.00 |     1004 |     3674 |      738 | 3.24e-02 | 7.35e-01 |  16.80 | 5.19e+03 |            
    3.50 |     1594 |     3966 |      883 | 2.20e-02 | 5.54e-01 |  20.29 | 4.39e+03 |            
    4.00 |     2108 |     3267 |      796 | 1.37e-02 | 3.78e-01 |   7.10 | 3.50e+03 |            
    4.50 |     1491 |     1322 |      334 | 7.85e-03 | 2.24e-01 |  33.98 | 2.50e+03 |            
    5.00 |     2256 |      820 |      218 | 3.22e-03 | 9.66e-02 |  12.28 | 1.51e+03 |            
    5.50 |     2946 |      469 |      131 | 1.41e-03 | 4.45e-02 |  13.09 | 7.99e+02 |            
    6.00 |    43043 |     2060 |      553 | 4.24e-04 | 1.28e-02 |  25.94 | 3.96e+02 |            
    6.50 |    42788 |      550 |      150 | 1.14e-04 | 3.51e-03 |  40.39 | 1.82e+02 |            
    7.00 |   130793 |      394 |      107 | 2.67e-05 | 8.18e-04 |  56.74 | 7.08e+01 |            
    7.50 |   743798 |      356 |      102 | 4.24e-06 | 1.37e-04 |  73.96 | 2.59e+01 | 
    8.00 |   743798 |      356 |      102 | 4.24e-06 | 2.12e-05 |  73.96 | 9.40e+00 | 
    8.50 |   743798 |      356 |      102 | 4.24e-06 | 2.66e-06 |  73.96 | 3.79e+00 | 
    9.00 |   743798 |      356 |      102 | 4.24e-06 | 2.13e-07 |  73.96 | 1.92e+00 | 

==> data_EbNo/BCH/127_113/BCH_N127_113_GRANDAB3.txt <==
#   ./GRAND --code_type BCH --dec_type ABGRAND  -K 113 -N 127  -m 0 -M 10.0 -s 0.5 --max_bf 3  --SNR Eb
# K=113 C=0 N=127 S=0 BCH 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      273 |     3323 |      273 | 1.08e-01 | 1.00e+00 |   0.82 | 1.20e+04 |            
    0.50 |      621 |     6635 |      620 | 9.46e-02 | 9.98e-01 |   5.81 | 1.22e+04 |            
    1.00 |      697 |     6613 |      693 | 8.40e-02 | 9.94e-01 |   2.45 | 1.21e+04 |            
    1.50 |      720 |     6021 |      702 | 7.40e-02 | 9.75e-01 |   6.74 | 1.22e+04 |            
    2.00 |      201 |     1429 |      192 | 6.29e-02 | 9.55e-01 |   5.88 | 1.21e+04 |            
    2.50 |      817 |     4686 |      689 | 5.08e-02 | 8.43e-01 |   1.56 | 1.08e+04 |            
    3.00 |      747 |     3359 |      541 | 3.98e-02 | 7.24e-01 |   3.14 | 9.55e+03 |            
    3.50 |     1023 |     3214 |      565 | 2.78e-02 | 5.52e-01 |   4.34 | 7.31e+03 |            
    4.00 |     1204 |     2512 |      455 | 1.85e-02 | 3.78e-01 |  14.09 | 5.60e+03 |            
    4.50 |     1477 |     1683 |      313 | 1.01e-02 | 2.12e-01 |   8.18 | 3.88e+03 |            
    5.00 |     2350 |     1280 |      241 | 4.82e-03 | 1.03e-01 |  35.56 | 2.18e+03 |            
    5.50 |    24499 |     4772 |      936 | 1.72e-03 | 3.82e-02 |  10.86 | 1.04e+03 |            
    6.00 |    28433 |     1874 |      369 | 5.83e-04 | 1.30e-02 |  49.91 | 4.92e+02 |            
    6.50 |    29796 |      523 |      105 | 1.55e-04 | 3.52e-03 |  59.75 | 2.09e+02 |            
    7.00 |   114360 |      537 |      105 | 4.16e-05 | 9.18e-04 |  55.09 | 7.58e+01 |            
    7.50 |   773208 |      520 |      103 | 5.95e-06 | 1.33e-04 |  57.46 | 2.67e+01 |            
    8.00 |  4387240 |      492 |      100 | 9.92e-07 | 2.28e-05 |  57.75 | 9.56e+00 |            
    8.50 | 47284304 |      487 |      100 | 9.11e-08 | 2.11e-06 |  60.71 | 3.76e+00 | 


==> data_EbNo/BCH/127_113/BCH_N127_113_ML.txt <==
#    ML results : https://www.uni-kl.de/fileadmin/chaco/public/results_bch/BCH_N127_K113_ML.txt
# -------|----------|----------|----------|----------|-----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER  |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|-----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 1.000e+00 |   0.00 | 0.00e+00 |                       
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 9.091e-01 |   0.00 | 0.00e+00 |                       
    2.00 |      221 |      895 |      101 | 0.00e-00 | 6.757e-01 |   0.00 | 0.00e+00 |                       
    3.00 |      839 |      873 |      101 | 0.00e-00 | 2.924e-01 |   0.00 | 0.00e+00 |             
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 4.762e-02 |   0.01 | 0.00e+00 |                       
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 2.190e-03 |   0.36 | 0.00e+00 |            
    6.00 |  1942798 |      706 |      102 | 0.00e-00 | 3.596e-05 |   2.87 | 0.00e+00 |            


==> data_EbNo/BCH/127_113/BCH_N127_113_OSD.txt <==
# /GRAND --code_type BCH --dec_type OSD  -K 113 -N 127  -m 0 -M 7.0 -s 0.5 --SNR Eb --max_bf 2      
# K=113 C=0 N=127 S=0 BCH 
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      119 |     1290 |      117 | 9.59e-02 | 9.83e-01 |   0.00 | 6.44e+03 |            
    0.50 |      122 |     1264 |      122 | 9.17e-02 | 1.00e+00 |   0.00 | 6.44e+03 |            
    1.00 |      123 |     1068 |      117 | 7.68e-02 | 9.51e-01 |   0.00 | 6.44e+03 |            
    1.50 |      124 |      886 |      109 | 6.32e-02 | 8.79e-01 |   0.00 | 6.44e+03 |            
    2.00 |      148 |      837 |      115 | 5.00e-02 | 7.77e-01 |   0.00 | 6.44e+03 |            
    2.50 |      213 |      792 |      108 | 3.29e-02 | 5.07e-01 |   0.00 | 6.44e+03 |            
    3.00 |      358 |      741 |      107 | 1.83e-02 | 2.99e-01 |   0.00 | 6.44e+03 |            
    3.50 |      729 |      667 |      100 | 8.10e-03 | 1.37e-01 |   0.00 | 6.44e+03 |            
    4.00 |     2007 |      584 |      101 | 2.58e-03 | 5.03e-02 |   0.00 | 6.44e+03 |            
    4.50 |     7008 |      590 |      100 | 7.45e-04 | 1.43e-02 |   0.00 | 6.44e+03 |            
    5.00 |    40453 |      560 |      100 | 1.23e-04 | 2.47e-03 |   0.00 | 6.44e+03 |            
    5.50 |   306431 |      521 |      100 | 1.50e-05 | 3.26e-04 |   0.00 | 6.44e+03 |            
    6.00 |  2684615 |      511 |      100 | 1.68e-06 | 3.72e-05 |   0.00 | 6.44e+03 |  
    6.50 | 31776688 |      483 |      100 | 1.35e-07 | 3.15e-06 |   0.00 | 6.44e+03 | 

==> data_EbNo/BCH/127_113/BCH_N127_113_SGRAND.txt <==
# ./GRAND --code_type BCH --dec_type SGRAND  -K 113 -N 127  -m 3.5 -M 7.5 -s 0.5 --SNR Eb --max_q 10000000 
# K=113 C=0 N=127 S=0 BCH 
# SGRAND Q:1.00e+07 | BF: 127 | W: 127
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      145 |     1596 |      143 | 9.74e-02 | 9.86e-01 |   0.01 | 1.34e+04 |            
    0.50 |      126 |     1272 |      124 | 8.93e-02 | 9.84e-01 |   0.01 | 1.49e+04 |            
    1.00 |      121 |     1055 |      117 | 7.72e-02 | 9.67e-01 |   0.01 | 1.47e+04 |            
    1.50 |      147 |     1088 |      131 | 6.55e-02 | 8.91e-01 |   0.01 | 1.22e+04 |            
    2.00 |      187 |     1045 |      141 | 4.95e-02 | 7.54e-01 |   0.01 | 1.15e+04 |            
    2.50 |      222 |      849 |      115 | 3.38e-02 | 5.18e-01 |   0.01 | 8.36e+03 |            
    3.00 |      346 |      712 |      106 | 1.82e-02 | 3.06e-01 |   0.02 | 5.02e+03 | 
    3.50 |      976 |      877 |      136 | 7.95e-03 | 1.39e-01 |   0.05 | 2.27e+03 |            
    4.00 |     2362 |      715 |      118 | 2.68e-03 | 5.00e-02 |   0.14 | 8.91e+02 |            
    4.50 |    12233 |      805 |      135 | 5.82e-04 | 1.10e-02 |   0.48 | 2.25e+02 |            
    5.00 |    44100 |      589 |      105 | 1.18e-04 | 2.38e-03 |   1.43 | 5.73e+01 |            
    5.50 |   381061 |      562 |      104 | 1.31e-05 | 2.73e-04 |   3.80 | 1.28e+01 |            
    6.00 |  2998128 |      496 |      100 | 1.46e-06 | 3.34e-05 |   6.72 | 3.94e+00 |            
    6.50 | 31738088 |      487 |      100 | 1.36e-07 | 3.15e-06 |  10.48 | 1.89e+00 |            
    7.00 | 4.21e+08 |      474 |      100 | 9.97e-09 | 2.38e-07 |  19.54 | 1.33e+00 |            
    7.50 | 2.92e+09 |      194 |       97 | 5.88e-10 | 1.46e-08 |  14.07 | 1.14e+00 | 

==> data_EbNo/BCH/127_113/ORBGRAND_LW127_HW127.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 113 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 127  --SNR Eb --lw true 
# K=113 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 127 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      151 |     1672 |      150 | 9.80e-02 | 9.93e-01 |   0.01 | 1.55e+04 |            
    0.50 |      143 |     1479 |      140 | 9.15e-02 | 9.79e-01 |   0.01 | 1.66e+04 |            
    1.00 |      159 |     1406 |      152 | 7.83e-02 | 9.56e-01 |   0.01 | 1.53e+04 |            
    1.50 |      156 |     1140 |      141 | 6.47e-02 | 9.04e-01 |   0.01 | 1.54e+04 |            
    2.00 |      222 |     1285 |      171 | 5.12e-02 | 7.70e-01 |   0.01 | 1.11e+04 |            
    2.50 |      289 |     1142 |      157 | 3.50e-02 | 5.43e-01 |   0.02 | 8.64e+03 |            
    3.00 |      418 |      901 |      133 | 1.91e-02 | 3.18e-01 |   0.02 | 6.04e+03 |            
    3.50 |      972 |      888 |      141 | 8.08e-03 | 1.45e-01 |   0.05 | 2.80e+03 |            
    4.00 |     2849 |      985 |      162 | 3.06e-03 | 5.69e-02 |   0.16 | 1.01e+03 |            
    4.50 |     7926 |      867 |      149 | 9.68e-04 | 1.88e-02 |   0.48 | 3.71e+02 |            
    5.00 |    20364 |      591 |      105 | 2.57e-04 | 5.16e-03 |   1.50 | 1.04e+02 |            
    5.50 |   116092 |      610 |      112 | 4.65e-05 | 9.65e-04 |   4.50 | 2.47e+01 |            
    6.00 |   534181 |      538 |      102 | 8.91e-06 | 1.91e-04 |   8.47 | 7.35e+00 |            
    6.50 |  2561219 |      519 |      101 | 1.79e-06 | 3.94e-05 |  11.13 | 2.84e+00 |            
    7.00 | 18542416 |      487 |      100 | 2.32e-07 | 5.39e-06 |  17.74 | 1.50e+00 |            
    7.50 | 1.15e+08 |      498 |      100 | 3.84e-08 | 8.72e-07 |  21.05 | 1.17e+00 |

==> data_EbNo/BCH/127_113/ORBGRAND_LW64_HW6.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 113 -N 127  -m 0 -M 8.0 -s 0.5 --max_bf 64 --max_w 6  --SNR Eb --lw true 
# K=113 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 64 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      125 |     1364 |      124 | 9.66e-02 | 9.92e-01 |   0.01 | 1.36e+04 |            
    0.50 |      132 |     1360 |      131 | 9.12e-02 | 9.92e-01 |   0.01 | 1.47e+04 |            
    1.00 |      124 |     1055 |      117 | 7.53e-02 | 9.44e-01 |   0.01 | 1.55e+04 |            
    1.50 |      121 |      884 |      105 | 6.47e-02 | 8.68e-01 |   0.01 | 1.62e+04 |            
    2.00 |      155 |      887 |      119 | 5.06e-02 | 7.68e-01 |   0.02 | 1.24e+04 |            
    2.50 |      227 |      854 |      118 | 3.33e-02 | 5.20e-01 |   0.03 | 8.83e+03 |            
    3.00 |      392 |      866 |      123 | 1.96e-02 | 3.14e-01 |   0.04 | 5.54e+03 |            
    3.50 |      920 |      921 |      142 | 8.86e-03 | 1.54e-01 |   0.10 | 2.64e+03 |            
    4.00 |     2179 |      789 |      131 | 3.20e-03 | 6.01e-02 |   0.25 | 1.13e+03 |            
    4.50 |     6804 |      772 |      135 | 1.00e-03 | 1.98e-02 |   0.82 | 3.69e+02 |            
    5.00 |    36161 |      946 |      168 | 2.32e-04 | 4.65e-03 |   2.86 | 1.05e+02 |            
    5.50 |   103882 |      553 |      105 | 4.71e-05 | 1.01e-03 |   7.33 | 2.60e+01 |            
    6.00 |   651392 |      541 |      104 | 7.35e-06 | 1.60e-04 |  13.49 | 7.77e+00 |            
    6.50 |  2702630 |      516 |      101 | 1.69e-06 | 3.74e-05 |  22.17 | 2.81e+00 |            
    7.00 | 17977818 |      482 |      100 | 2.37e-07 | 5.56e-06 |  29.68 | 1.50e+00 |            
    7.50 | 1.28e+08 |      490 |      100 | 3.39e-08 | 7.82e-07 |  28.29 | 1.17e+00 |            
    8.00 | 1.01e+09 |      495 |      100 | 4.35e-09 | 9.92e-08 |  35.44 | 1.07e+00 |  

==> data_EbNo/BCH/127_113/ORBGRAND_LW8128.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 113 -N 127  -m 0 -M 7.5 -s 0.5 --SNR Eb 
# K=113 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 8128 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     1130 |      103 | 9.62e-02 | 9.90e-01 |   0.01 | 1.53e+04 |            
    0.50 |      122 |     1284 |      121 | 9.31e-02 | 9.92e-01 |   0.01 | 1.44e+04 |            
    1.00 |      126 |     1068 |      119 | 7.50e-02 | 9.44e-01 |   0.01 | 1.42e+04 |            
    1.50 |      224 |     1714 |      203 | 6.77e-02 | 9.06e-01 |   0.01 | 1.44e+04 |            
    2.00 |      272 |     1460 |      188 | 4.75e-02 | 6.91e-01 |   0.02 | 1.26e+04 |            
    2.50 |      228 |      918 |      127 | 3.56e-02 | 5.57e-01 |   0.03 | 8.11e+03 |            
    3.00 |      371 |      739 |      110 | 1.76e-02 | 2.96e-01 |   0.04 | 5.17e+03 |            
    3.50 |      667 |      761 |      119 | 1.01e-02 | 1.78e-01 |   0.07 | 2.91e+03 |            
    4.00 |     1927 |      757 |      125 | 3.48e-03 | 6.49e-02 |   0.22 | 1.12e+03 |            
    4.50 |     5943 |      633 |      111 | 9.43e-04 | 1.87e-02 |   0.72 | 3.46e+02 |            
    5.00 |    31230 |      761 |      136 | 2.16e-04 | 4.35e-03 |   2.44 | 9.30e+01 |            
    5.50 |   102882 |      549 |      103 | 4.72e-05 | 1.00e-03 |   6.20 | 2.65e+01 |            
    6.00 |   647627 |      556 |      105 | 7.60e-06 | 1.62e-04 |   9.72 | 7.74e+00 |            
    6.50 |  2800433 |      521 |      100 | 1.65e-06 | 3.57e-05 |  14.93 | 2.75e+00 |            
    7.00 | 17865134 |      490 |      100 | 2.43e-07 | 5.60e-06 |  21.74 | 1.50e+00 |            
    7.50 | 1.15e+08 |      498 |      100 | 3.83e-08 | 9.62e-07 |  35.46 | 1.17e+00 |
    8.00 | 1.15e+08 |      498 |      100 | 3.83e-08 | 1.03e-07 |  35.46 | 1.07e+00 |
    8.50 | 1.15e+08 |      498 |      100 | 3.83e-08 | 9.53e-09 |  35.46 | 1.07e+00 |

==> data_EbNo/BCH/127_113/ORBGRAND_LW96_HW8.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 113 -N 127  -m 0 -M 8.0 -s 0.5 --max_bf 96 --max_w 8  --SNR Eb --lw true 
# K=113 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      154 |     1709 |      153 | 9.82e-02 | 9.94e-01 |   0.01 | 1.55e+04 |            
    0.50 |      182 |     1809 |      176 | 8.80e-02 | 9.67e-01 |   0.01 | 1.43e+04 |            
    1.00 |      164 |     1442 |      154 | 7.78e-02 | 9.39e-01 |   0.01 | 1.40e+04 |            
    1.50 |      165 |     1238 |      146 | 6.64e-02 | 8.85e-01 |   0.01 | 1.37e+04 |            
    2.00 |      213 |     1237 |      161 | 5.14e-02 | 7.56e-01 |   0.01 | 1.18e+04 |            
    2.50 |      294 |     1136 |      160 | 3.42e-02 | 5.44e-01 |   0.02 | 8.75e+03 |            
    3.00 |      505 |     1021 |      152 | 1.79e-02 | 3.01e-01 |   0.03 | 5.14e+03 |            
    3.50 |      898 |      875 |      134 | 8.62e-03 | 1.49e-01 |   0.05 | 2.89e+03 |            
    4.00 |     3079 |     1178 |      192 | 3.39e-03 | 6.24e-02 |   0.18 | 9.94e+02 |            
    4.50 |     9410 |      924 |      154 | 8.69e-04 | 1.64e-02 |   0.59 | 3.14e+02 |            
    5.00 |    21581 |      564 |      100 | 2.31e-04 | 4.63e-03 |   1.49 | 9.73e+01 |            
    5.50 |   114114 |      594 |      109 | 4.61e-05 | 9.55e-04 |   4.67 | 2.48e+01 |            
    6.00 |   537212 |      538 |      102 | 8.86e-06 | 1.90e-04 |   7.10 | 7.37e+00 |            
    6.50 |  2855774 |      520 |      100 | 1.61e-06 | 3.50e-05 |  11.02 | 2.74e+00 |            
    7.00 | 18253418 |      487 |      100 | 2.36e-07 | 5.48e-06 |  16.51 | 1.50e+00 |            
    7.50 | 1.15e+08 |      498 |      100 | 3.84e-08 | 8.72e-07 |  21.27 | 1.17e+00 |            
    8.00 | 1.02e+09 |      504 |      100 | 4.37e-09 | 9.80e-08 |  31.77 | 1.07e+00 |

==> data_EbNo/CRC.txt <==
 ./GRAND --code_type CRC --dec_type ABGRAND  -K 104 -N 128  -m 0 -M 10 -s 0.5 --SNR Eb --max_w 3

# K=104 C=0 N=128 S=0 CRC 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      303 |     3208 |      303 | 1.02e-01 | 1.00e+00 |   0.03 | 3.42e+05 |            
    0.50 |      329 |     2975 |      329 | 8.69e-02 | 1.00e+00 |   0.03 | 3.45e+05 |            
    1.00 |      342 |     2752 |      339 | 7.74e-02 | 9.91e-01 |   0.03 | 3.44e+05 |            
    1.50 |      336 |     2248 |      330 | 6.43e-02 | 9.82e-01 |   0.03 | 3.44e+05 |            
    2.00 |      344 |     1871 |      325 | 5.23e-02 | 9.45e-01 |   0.03 | 3.34e+05 |            
    2.50 |      367 |     1584 |      307 | 4.15e-02 | 8.37e-01 |   0.04 | 3.07e+05 |            
    3.00 |      451 |     1368 |      296 | 2.92e-02 | 6.56e-01 |   0.04 | 2.60e+05 |            
    3.50 |      526 |     1074 |      258 | 1.96e-02 | 4.90e-01 |   0.05 | 2.11e+05 |            
    4.00 |      788 |      912 |      231 | 1.11e-02 | 2.93e-01 |   0.08 | 1.46e+05 |            
    4.50 |     1308 |      714 |      190 | 5.25e-03 | 1.45e-01 |   0.13 | 8.48e+04 |            
    5.00 |     2369 |      614 |      168 | 2.49e-03 | 7.09e-02 |   0.27 | 4.75e+04 |            
    5.50 |     5230 |      403 |      108 | 7.41e-04 | 2.07e-02 |   0.65 | 1.97e+04 |            
    6.00 |    20717 |      391 |      115 | 1.81e-04 | 5.55e-03 |   1.84 | 7.28e+03 |            
    6.50 |   112409 |      421 |      123 | 3.60e-05 | 1.09e-03 |   4.56 | 2.39e+03 |            
    7.00 |   475089 |      381 |      106 | 7.71e-06 | 2.23e-04 |  14.26 | 6.86e+02 |            
    7.50 |  3816512 |      360 |      101 | 9.07e-07 | 2.65e-05 |  33.51 | 1.65e+02 |            
    8.00 | 29353862 |      390 |      100 | 1.28e-07 | 3.41e-06 |  53.90 | 3.94e+01 |            
    8.50 | 4.67e+08 |      417 |      100 | 8.58e-09 | 2.14e-07 |  68.72 | 1.02e+01 |            
    9.00 | 3.05e+09 |      237 |       57 | 7.47e-10 | 1.87e-08 |  78.78 | 3.49e+00 | 
 
 ./GRAND --code_type CRC --dec_type ORBGRAND  -K 104 -N 128  -m 0 -M 7.5 -s 0.5  --SNR Eb 
# K=104 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 8256 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     1294 |      101 | 1.20e-01 | 9.71e-01 |   0.00 | 1.59e+07 |            
    0.50 |      112 |     1198 |      101 | 1.03e-01 | 9.02e-01 |   0.00 | 1.43e+07 |            
    1.00 |      123 |     1081 |      101 | 8.45e-02 | 8.21e-01 |   0.00 | 1.21e+07 |            
    1.50 |      158 |     1085 |      101 | 6.60e-02 | 6.39e-01 |   0.00 | 8.36e+06 |            
    2.00 |      247 |     1001 |      101 | 3.90e-02 | 4.09e-01 |   0.00 | 5.69e+06 |            
    2.50 |      498 |      941 |      101 | 1.82e-02 | 2.03e-01 |   0.00 | 3.40e+06 |            
    3.00 |     1131 |      910 |      101 | 7.74e-03 | 8.93e-02 |   0.00 | 1.16e+06 |            
    3.50 |     4978 |      924 |      100 | 1.78e-03 | 2.01e-02 |   0.00 | 3.31e+05 |            
    4.00 |    23178 |      888 |      100 | 3.68e-04 | 4.31e-03 |   0.00 | 8.04e+04 |            
    4.50 |   142005 |      773 |      100 | 5.23e-05 | 7.04e-04 |   0.01 | 1.16e+04 |            
    5.00 |   932908 |      718 |      100 | 7.40e-06 | 1.07e-04 |   0.04 | 2.01e+03 |            
    5.50 |  6097225 |      645 |      100 | 1.02e-06 | 1.64e-05 |   0.32 | 3.12e+02 |            
    6.00 | 42431696 |      618 |      100 | 1.40e-07 | 2.36e-06 |   1.51 | 5.85e+01 |            
    6.50 | 2.92e+08 |      591 |      100 | 1.95e-08 | 3.42e-07 |   4.84 | 1.17e+01 |            
    7.00 | 1.62e+09 |      428 |       75 | 2.55e-09 | 4.64e-08 |  10.17 | 3.18e+00 |       

./GRAND --code_type CRC --dec_type SGRAND  -K 104 -N 128  -m 0 -M 7.5 -s 0.5 --max_q 10000000  --SNR Eb 
# K=104 C=0 N=128 S=0 CRC 
# SGRAND Q:1.00e+07 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      105 |     1167 |      101 | 1.07e-01 | 9.62e-01 |   0.00 | 7.50e+06 |            
    0.50 |      110 |     1065 |      101 | 9.31e-02 | 9.18e-01 |   0.00 | 7.21e+06 |            
    1.00 |      123 |      923 |      101 | 7.22e-02 | 8.21e-01 |   0.00 | 6.26e+06 |            
    1.50 |      157 |      935 |      100 | 5.73e-02 | 6.37e-01 |   0.00 | 4.42e+06 |            
    2.00 |      244 |      863 |      101 | 3.40e-02 | 4.14e-01 |   0.00 | 3.26e+06 |            
    2.50 |      461 |      782 |      100 | 1.63e-02 | 2.17e-01 |   0.00 | 1.87e+06 |            
    3.00 |     1231 |      822 |      100 | 6.42e-03 | 8.12e-02 |   0.00 | 6.82e+05 |            
    3.50 |     5050 |      795 |      100 | 1.51e-03 | 1.98e-02 |   0.00 | 2.14e+05 |            
    4.00 |    29835 |      787 |      100 | 2.54e-04 | 3.35e-03 |   0.00 | 4.05e+04 |            
    4.50 |   274191 |      735 |      100 | 2.58e-05 | 3.65e-04 |   0.01 | 5.53e+03 |            
    5.00 |  3155130 |      690 |      100 | 2.10e-06 | 3.17e-05 |   0.05 | 6.17e+02 |            
    5.50 | 47260484 |      605 |      100 | 1.23e-07 | 2.12e-06 |   0.46 | 7.00e+01 |            
    6.00 | 6.08e+08 |      562 |      100 | 8.88e-09 | 1.64e-07 |   1.82 | 1.13e+01 |            
    6.50 | 2.73e+09 |      227 |       41 | 8.00e-10 | 1.50e-08 |   3.50 | 3.33e+00 | 
    
    
/////////////////// CRC 128 112 ////////////////////////////////////

 ./GRAND --code_type CRC --dec_type ABGRAND  -K 112 -N 128  -m 0 -M 10 -s 0.5 --SNR Eb --max_w 2
# K=112 C=0 N=128 S=0 CRC 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      593 |     6819 |      593 | 1.03e-01 | 1.00e+00 |   0.07 | 1.75e+05 |            
    0.50 |      696 |     6994 |      693 | 8.97e-02 | 9.96e-01 |   0.07 | 1.63e+05 |            
    1.00 |      731 |     6582 |      727 | 8.04e-02 | 9.95e-01 |   0.08 | 1.62e+05 |            
    1.50 |      751 |     5924 |      734 | 7.04e-02 | 9.77e-01 |   0.08 | 1.51e+05 |            
    2.00 |      733 |     4888 |      702 | 5.95e-02 | 9.58e-01 |   0.08 | 1.56e+05 |            
    2.50 |      840 |     4412 |      724 | 4.69e-02 | 8.62e-01 |   0.09 | 1.36e+05 |            
    3.00 |     1010 |     4422 |      784 | 3.91e-02 | 7.76e-01 |   0.12 | 1.14e+05 |            
    3.50 |     1391 |     4440 |      854 | 2.85e-02 | 6.14e-01 |   0.15 | 7.98e+04 |            
    4.00 |     2153 |     4627 |      926 | 1.92e-02 | 4.30e-01 |   0.24 | 5.04e+04 |            
    4.50 |      456 |      622 |      130 | 1.22e-02 | 2.85e-01 |   0.96 | 2.61e+04 |            
    5.00 |      646 |      477 |      105 | 6.59e-03 | 1.63e-01 |   2.94 | 1.29e+04 |            
    5.50 |     1501 |      459 |      101 | 2.73e-03 | 6.73e-02 |  20.01 | 3.59e+03 |            
    6.00 |    23468 |     3063 |      723 | 1.17e-03 | 3.08e-02 |  13.34 | 1.43e+03 |            
    6.50 |    29479 |     1477 |      360 | 4.47e-04 | 1.22e-02 |  12.98 | 4.71e+02 |            
    7.00 |    31347 |      495 |      120 | 1.41e-04 | 3.83e-03 |  23.91 | 1.63e+02 |            
    7.50 |   120979 |      501 |      130 | 3.70e-05 | 1.07e-03 |  56.71 | 3.41e+01 |            
    8.00 |   328504 |      399 |      112 | 1.08e-05 | 3.41e-04 |  51.72 | 1.14e+01 |            
    8.50 |  1524368 |      355 |      100 | 2.08e-06 | 6.56e-05 |  76.21 | 4.19e+00 |            
    9.00 |  6736395 |      363 |      100 | 4.81e-07 | 1.48e-05 |  78.60 | 2.09e+00 |            
    9.50 | 38583776 |      368 |      100 | 8.52e-08 | 2.59e-06 |  73.52 | 1.37e+00 |            
   10.00 | 3.48e+08 |      351 |      100 | 9.00e-09 | 2.87e-07 |  75.26 | 1.12e+00 |
   
/GRAND --code_type CRC --dec_type ORBGRAND  -K 112 -N 128  -m 0 -M 7.5 -s 0.5  --SNR Eb 
# K=112 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 8256 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     1217 |      104 | 1.04e-01 | 1.00e+00 |   0.00 | 6.13e+04 |            
    0.50 |      118 |     1247 |      115 | 9.44e-02 | 9.75e-01 |   0.00 | 6.82e+04 |            
    1.00 |      107 |      988 |      102 | 8.24e-02 | 9.53e-01 |   0.00 | 5.87e+04 |            
    1.50 |      119 |      832 |      102 | 6.24e-02 | 8.57e-01 |   0.00 | 4.59e+04 |            
    2.00 |      155 |      803 |      101 | 4.63e-02 | 6.52e-01 |   0.00 | 5.07e+04 |            
    2.50 |      213 |      748 |      102 | 3.14e-02 | 4.79e-01 |   0.00 | 3.12e+04 |            
    3.00 |      465 |      810 |      112 | 1.56e-02 | 2.41e-01 |   0.01 | 1.60e+04 |            
    3.50 |     1111 |      659 |      102 | 5.30e-03 | 9.18e-02 |   0.02 | 7.14e+03 |            
    4.00 |     2584 |      648 |      108 | 2.24e-03 | 4.18e-02 |   0.04 | 2.72e+03 |            
    4.50 |     8490 |      583 |      106 | 6.13e-04 | 1.25e-02 |   0.20 | 6.54e+02 |            
    5.00 |    38857 |      595 |      117 | 1.37e-04 | 3.01e-03 |   0.76 | 1.69e+02 |            
    5.50 |   148815 |      516 |      101 | 3.10e-05 | 6.79e-04 |   2.29 | 4.54e+01 |            
    6.00 |   583199 |      477 |      100 | 7.30e-06 | 1.71e-04 |   5.04 | 1.24e+01 |            
    6.50 |  2200742 |      451 |      101 | 1.83e-06 | 4.59e-05 |   8.52 | 3.57e+00 |            
    7.00 | 15205263 |      417 |      100 | 2.45e-07 | 6.58e-06 |  13.25 | 1.64e+00 |            
    7.50 | 96158688 |      420 |      100 | 3.90e-08 | 1.04e-06 |  19.93 | 1.20e+00 |  
    
    
/GRAND --code_type CRC --dec_type SGRAND  -K 112 -N 128  -m 0 -M 7.5 -s 0.5 --max_q 10000000  --SNR Eb 
# K=112 C=0 N=128 S=0 CRC 
# SGRAND Q:1.00e+07 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     1203 |      103 | 1.04e-01 | 1.00e+00 |   0.00 | 5.80e+04 |            
    0.50 |      104 |     1102 |      103 | 9.46e-02 | 9.90e-01 |   0.00 | 6.52e+04 |            
    1.00 |      108 |      997 |      103 | 8.24e-02 | 9.54e-01 |   0.00 | 6.20e+04 |            
    1.50 |      126 |      840 |      104 | 5.95e-02 | 8.25e-01 |   0.00 | 4.28e+04 |            
    2.00 |      160 |      802 |      101 | 4.48e-02 | 6.31e-01 |   0.00 | 4.53e+04 |            
    2.50 |      224 |      723 |      101 | 2.88e-02 | 4.51e-01 |   0.00 | 2.85e+04 |            
    3.00 |      461 |      781 |      107 | 1.51e-02 | 2.32e-01 |   0.00 | 1.40e+04 |            
    3.50 |     1089 |      626 |      100 | 5.13e-03 | 9.18e-02 |   0.01 | 6.00e+03 |            
    4.00 |     3653 |      645 |      110 | 1.58e-03 | 3.01e-02 |   0.02 | 2.10e+03 |            
    4.50 |    11118 |      557 |      101 | 4.47e-04 | 9.08e-03 |   0.08 | 4.44e+02 |            
    5.00 |    71601 |      525 |      101 | 6.55e-05 | 1.41e-03 |   0.36 | 9.59e+01 |            
    5.50 |   403989 |      438 |      102 | 9.68e-06 | 2.52e-04 |   1.30 | 1.73e+01 |            
    6.00 |  2319886 |      409 |      100 | 1.57e-06 | 4.31e-05 |   2.58 | 4.74e+00 |            
    6.50 | 12664783 |      376 |      100 | 2.65e-07 | 7.90e-06 |   4.21 | 2.06e+00 |            
    7.00 | 89596864 |      373 |      100 | 3.72e-08 | 1.12e-06 |   6.76 | 1.38e+00 |            
    7.50 | 1.10e+09 |      372 |      100 | 3.03e-09 | 9.13e-08 |  11.71 | 1.16e+00 |    


==> data_EbNo/CRC/128_104/CRC_N128_104_GRANDAB.txt <==
# ./GRAND --code_type CRC --dec_type ABGRAND  -K 104 -N 128  -m 0 -M 7.5 -s 0.5 --max_bf 3 --SNR Eb
# K=104 C=0 N=128 S=0 CRC 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      740 |     7715 |      740 | 1.00e-01 | 1.00e+00 |   0.07 | 3.45e+05 |            
    0.50 |      708 |     6585 |      708 | 8.94e-02 | 1.00e+00 |   0.07 | 3.47e+05 |            
    1.00 |      779 |     6109 |      767 | 7.54e-02 | 9.85e-01 |   0.08 | 3.43e+05 |            
    1.50 |      768 |     5083 |      736 | 6.36e-02 | 9.58e-01 |   0.08 | 3.39e+05 |            
    2.00 |      771 |     4244 |      719 | 5.29e-02 | 9.33e-01 |   0.08 | 3.33e+05 |            
    2.50 |      897 |     3913 |      741 | 4.19e-02 | 8.26e-01 |   0.09 | 3.03e+05 |            
    3.00 |      858 |     2741 |      595 | 3.07e-02 | 6.93e-01 |   0.09 | 2.64e+05 |            
    3.50 |     1153 |     2344 |      558 | 1.95e-02 | 4.84e-01 |   0.12 | 2.07e+05 |            
    4.00 |     1536 |     1775 |      460 | 1.11e-02 | 2.99e-01 |   0.16 | 1.45e+05 |            
    4.50 |     2516 |     1487 |      398 | 5.68e-03 | 1.58e-01 |   0.26 | 8.94e+04 |            
    5.00 |     5594 |     1277 |      361 | 2.20e-03 | 6.45e-02 |   0.61 | 4.50e+04 |            
    5.50 |    10741 |      811 |      232 | 7.26e-04 | 2.16e-02 |   1.30 | 2.04e+04 |            
    6.00 |    25763 |      489 |      141 | 1.83e-04 | 5.47e-03 |   3.83 | 7.15e+03 |            
    6.50 |    94069 |      363 |      107 | 3.71e-05 | 1.14e-03 |   9.60 | 2.40e+03 |            
    7.00 |   487218 |      392 |      109 | 7.74e-06 | 2.24e-04 |  34.69 | 6.83e+02 |            
    7.50 |  3847568 |      367 |      103 | 9.17e-07 | 2.68e-05 | 102.51 | 1.65e+02 |  

==> data_EbNo/CRC/128_104/CRC_N128_104_ORBGRAND.txt <==
#./GRAND --code_type CRC --dec_type ORBGRAND  -K 104 -N 128  -m 3.5 -M 7.5 -s 0.5 --SNR Eb 
# K=104 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 8256 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     1294 |      101 | 1.20e-01 | 9.71e-01 |   0.00 | 1.59e+07 |            
    0.50 |      112 |     1198 |      101 | 1.03e-01 | 9.02e-01 |   0.00 | 1.43e+07 |            
    1.00 |      123 |     1081 |      101 | 8.45e-02 | 8.21e-01 |   0.00 | 1.21e+07 |            
    1.50 |      158 |     1085 |      101 | 6.60e-02 | 6.39e-01 |   0.00 | 8.36e+06 |            
    2.00 |      247 |     1001 |      101 | 3.90e-02 | 4.09e-01 |   0.00 | 5.69e+06 |            
    2.50 |      494 |      930 |      100 | 1.81e-02 | 2.02e-01 |   0.00 | 3.42e+06 |            
    3.00 |     1136 |      910 |      101 | 7.70e-03 | 8.89e-02 |   0.00 | 1.15e+06 | 
    3.50 |     4779 |      910 |      100 | 1.83e-03 | 2.09e-02 |   0.00 | 3.08e+05 |            
    4.00 |    23300 |      894 |      100 | 3.69e-04 | 4.29e-03 |   0.00 | 8.10e+04 |            
    4.50 |   144562 |      779 |      101 | 5.18e-05 | 6.99e-04 |   0.01 | 1.15e+04 |            
    5.00 |   933307 |      718 |      100 | 7.40e-06 | 1.07e-04 |   0.06 | 2.02e+03 |            
    5.50 |  6100999 |      645 |      100 | 1.02e-06 | 1.64e-05 |   0.44 | 3.12e+02 |            
    6.00 | 42429496 |      618 |      100 | 1.40e-07 | 2.36e-06 |   2.03 | 5.56e+01 |            
    6.50 | 2.92e+08 |      591 |      100 | 1.95e-08 | 3.42e-07 |   6.31 | 1.17e+01 |            
    7.00 | 2.24e+09 |      576 |      100 | 2.47e-09 | 4.46e-08 |  13.59 | 3.19e+00 |            
    7.50 | 1.16e+10 |      589 |      100 | 4.89e-10 | 8.64e-09 |  27.96 | 1.51e+00 |  

==> data_EbNo/CRC/128_104/CRC_N128_104_ORBGRAND_LW_96_HW_8.txt <==
#./GRAND --code_type CRC --dec_type ORBGRAND  -K 104 -N 128  -m 3.5 -M 7.5 -s 0.5 --max_bf 96 --max_w 8 --SNR Eb --lw true 

# K=104 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     1100 |      101 | 1.02e-01 | 9.71e-01 |   0.00 | 2.86e+06 |            
    0.50 |      106 |      992 |      101 | 9.00e-02 | 9.53e-01 |   0.00 | 2.80e+06 |            
    1.00 |      115 |      865 |      100 | 7.23e-02 | 8.70e-01 |   0.00 | 2.52e+06 |            
    1.50 |      144 |      784 |      100 | 5.24e-02 | 6.94e-01 |   0.00 | 2.03e+06 |            
    2.00 |      214 |      802 |      101 | 3.60e-02 | 4.72e-01 |   0.00 | 1.49e+06 |            
    2.50 |      328 |      732 |      101 | 2.15e-02 | 3.08e-01 |   0.00 | 1.02e+06 |            
    3.00 |      897 |      699 |      101 | 7.49e-03 | 1.13e-01 |   0.00 | 4.25e+05 | 
    3.50 |     2978 |      655 |      100 | 2.11e-03 | 3.36e-02 |   0.00 | 1.56e+05 |            
    4.00 |    12246 |      675 |      101 | 5.30e-04 | 8.25e-03 |   0.00 | 4.12e+04 |            
    4.50 |    77653 |      570 |      101 | 7.06e-05 | 1.30e-03 |   0.01 | 9.30e+03 |            
    5.00 |   580113 |      546 |      100 | 9.05e-06 | 1.72e-04 |   0.08 | 1.51e+03 |            
    5.50 |  4673634 |      530 |      100 | 1.09e-06 | 2.14e-05 |   0.46 | 2.72e+02 |            
    6.00 | 34491908 |      508 |      100 | 1.42e-07 | 2.90e-06 |   2.16 | 5.32e+01 |            
    6.50 | 2.56e+08 |      452 |      100 | 1.70e-08 | 3.90e-07 |   6.31 | 1.12e+01 |            
    7.00 | 1.61e+09 |      459 |      100 | 2.74e-09 | 6.20e-08 |  12.79 | 3.11e+00 |            
    7.50 | 1.17e+10 |      539 |      100 | 4.45e-10 | 8.58e-09 |  28.08 | 1.51e+00 | 

==> data_EbNo/CRC/128_104/CRC_N128_104_OSD.txt <==
 #  GRANDv2-master ./GRAND --code_type CRC --dec_type OSD  -K 104 -N 128  -m 0 -M 7.0 -s 0.5 --SNR Eb --max_bf 2
# K=104 C=0 N=128 S=0 CRC 
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      126 |     1529 |      121 | 1.17e-01 | 9.60e-01 |   0.00 | 5.46e+03 |            
    0.50 |      121 |     1386 |      115 | 1.10e-01 | 9.50e-01 |   0.00 | 5.46e+03 |            
    1.00 |      135 |     1105 |      105 | 7.87e-02 | 7.78e-01 |   0.00 | 5.46e+03 |            
    1.50 |      170 |     1096 |      105 | 6.20e-02 | 6.18e-01 |   0.00 | 5.46e+03 |            
    2.00 |      240 |     1043 |      104 | 4.18e-02 | 4.33e-01 |   0.00 | 5.46e+03 |            
    2.50 |      538 |      946 |      102 | 1.69e-02 | 1.90e-01 |   0.00 | 5.46e+03 |            
    3.00 |     1400 |      904 |      100 | 6.21e-03 | 7.14e-02 |   0.00 | 5.46e+03 |            
    3.50 |     5856 |      896 |      100 | 1.47e-03 | 1.71e-02 |   0.00 | 5.46e+03 |            
    4.00 |    32628 |      847 |      100 | 2.50e-04 | 3.06e-03 |   0.00 | 5.46e+03 |            
    4.50 |   290525 |      775 |      100 | 2.56e-05 | 3.44e-04 |   0.00 | 5.46e+03 |            
    5.00 |  3111704 |      701 |      100 | 2.17e-06 | 3.21e-05 |   0.00 | 5.46e+03 |  
    5.50 | 44197120 |      616 |      99  | 1.34e-07 | 2.24e-06 |   0.00 | 5.46e+03 |  

==> data_EbNo/CRC/128_104/CRC_N128_104_SGRAND.txt <==
#./GRAND --code_type CRC --dec_type SGRAND  -K 104 -N 128  -m 3.5 -M 7.5 -s 0.5 --SNR Eb --max_q 10000000  
# K=104 C=0 N=128 S=0 CRC 
# SGRAND Q:1.00e+07 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      105 |     1167 |      101 | 1.07e-01 | 9.62e-01 |   0.00 | 7.50e+06 |            
    0.50 |      110 |     1065 |      101 | 9.31e-02 | 9.18e-01 |   0.00 | 7.21e+06 |            
    1.00 |      123 |      923 |      101 | 7.22e-02 | 8.21e-01 |   0.00 | 6.26e+06 |            
    1.50 |      157 |      935 |      100 | 5.73e-02 | 6.37e-01 |   0.00 | 4.42e+06 |            
    2.00 |      244 |      863 |      101 | 3.40e-02 | 4.14e-01 |   0.00 | 3.26e+06 |            
    2.50 |      461 |      782 |      100 | 1.63e-02 | 2.17e-01 |   0.00 | 1.87e+06 |            
    3.00 |     1231 |      822 |      100 | 6.42e-03 | 8.12e-02 |   0.00 | 6.82e+05 | 
    3.50 |     5422 |      820 |      100 | 1.45e-03 | 1.84e-02 |   0.00 | 2.08e+05 |            
    4.00 |    31385 |      791 |      100 | 2.42e-04 | 3.19e-03 |   0.00 | 4.06e+04 |            
    4.50 |   267357 |      729 |      100 | 2.62e-05 | 3.74e-04 |   0.01 | 5.55e+03 |            
    5.00 |  3162473 |      690 |      100 | 2.10e-06 | 3.16e-05 |   0.07 | 6.16e+02 |            
    5.50 | 47261356 |      605 |      100 | 1.23e-07 | 2.12e-06 |   0.59 | 7.00e+01 |            
    6.00 | 6.08e+08 |      562 |      100 | 8.88e-09 | 1.64e-07 |   2.42 | 1.13e+01 |            
    6.50 | 7.91e+09 |      527 |      100 | 6.40e-10 | 1.26e-08 |   5.30 | 3.33e+00 |            
  #  7.00 | 1.74e+08 |        0 |        0 | 5.53e-11 | 5.76e-09 |   4.54 | 1.72e+00 | 

==> data_EbNo/CRC/128_112/CRC_N128_112_GRANDAB.txt <==
#./GRAND --code_type CRC --dec_type ABGRAND  -K 112 -N 128  -m 0 -M 7.5 -s 0.5 --max_bf 2 --SNR Eb
# K=112 C=0 N=128 S=0 CRC 
# ABGRAND(2)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      724 |     7599 |      724 | 9.37e-02 | 1.00e+00 |  11.83 | 7.82e+03 |            
    0.50 |     1374 |    12422 |     1369 | 8.07e-02 | 9.96e-01 |  11.57 | 7.76e+03 |            
    1.00 |     1402 |    11183 |     1395 | 7.12e-02 | 9.95e-01 |  11.70 | 7.73e+03 |            
    1.50 |     1647 |    10647 |     1608 | 5.77e-02 | 9.76e-01 |   3.07 | 7.72e+03 |            
    2.00 |     1414 |     7798 |     1346 | 4.92e-02 | 9.52e-01 |   4.76 | 7.57e+03 |            
    2.50 |     1150 |     5062 |     1040 | 3.93e-02 | 9.04e-01 |   6.99 | 7.34e+03 |            
    3.00 |     1870 |     6206 |     1469 | 2.96e-02 | 7.86e-01 |   4.46 | 6.53e+03 |            
    3.50 |     2058 |     5054 |     1332 | 2.19e-02 | 6.47e-01 |   5.61 | 5.59e+03 |            
    4.00 |     1894 |     2963 |      854 | 1.40e-02 | 4.51e-01 |   5.56 | 4.22e+03 |            
    4.50 |     1711 |     1682 |      509 | 8.78e-03 | 2.97e-01 |  28.99 | 2.96e+03 |            
    5.00 |     3260 |     1682 |      527 | 4.61e-03 | 1.62e-01 |  30.14 | 1.80e+03 |            
    5.50 |     1884 |      396 |      131 | 1.88e-03 | 6.95e-02 |  83.66 | 9.36e+02 |            
    6.00 |     3607 |      380 |      120 | 9.41e-04 | 3.33e-02 | 136.75 | 5.09e+02 |            
    6.50 |    63191 |     2432 |      751 | 3.44e-04 | 1.19e-02 |  63.16 | 1.97e+02 |            
    7.00 |    68784 |      916 |      278 | 1.19e-04 | 4.04e-03 | 124.25 | 8.05e+01 |            
    7.50 |   139585 |      548 |      157 | 3.51e-05 | 1.12e-03 | 232.35 | 2.77e+01 |  
    8.00 |   139585 |      548 |      157 | 3.51e-05 | 3.17e-04 | 232.35 | 1.35e+01 |  
    8.50 |   139585 |      548 |      157 | 3.51e-05 | 6.57e-05 | 232.35 | 4.21e+00 |  
    9.00 |   139585 |      548 |      157 | 3.51e-05 | 1.45e-05 | 232.35 | 2.09e+00 |  

==> data_EbNo/CRC/128_112/CRC_N128_112_ORBGRAND.txt <==
# ./GRAND --code_type CRC --dec_type ORBGRAND  -K 112 -N 128  -m 3.5 -M 7.5 -s 0.5 --SNR Eb 
# K=112 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 8256 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      127 |     1446 |      127 | 1.02e-01 | 1.00e+00 |   0.00 | 5.98e+04 |            
    0.50 |      114 |     1254 |      112 | 9.82e-02 | 9.82e-01 |   0.00 | 6.95e+04 |            
    1.00 |      130 |     1172 |      123 | 8.05e-02 | 9.46e-01 |   0.00 | 5.72e+04 |            
    1.50 |      146 |     1020 |      123 | 6.24e-02 | 8.42e-01 |   0.00 | 5.36e+04 |            
    2.00 |      202 |     1094 |      135 | 4.84e-02 | 6.68e-01 |   0.00 | 4.86e+04 |            
    2.50 |      247 |      835 |      113 | 3.02e-02 | 4.57e-01 |   0.01 | 3.23e+04 |            
    3.00 |      426 |      860 |      121 | 1.80e-02 | 2.84e-01 |   0.01 | 1.90e+04 |  
    3.50 |     1095 |      899 |      133 | 7.33e-03 | 1.21e-01 |   0.04 | 7.52e+03 |            
    4.00 |     3381 |      769 |      129 | 2.03e-03 | 3.82e-02 |   0.13 | 2.55e+03 |            
    4.50 |     9557 |      668 |      120 | 6.24e-04 | 1.26e-02 |   0.54 | 6.93e+02 |            
    5.00 |    44048 |      680 |      133 | 1.38e-04 | 3.02e-03 |   2.06 | 1.76e+02 |            
    5.50 |   168436 |      576 |      116 | 3.05e-05 | 6.89e-04 |   6.15 | 4.41e+01 |            
    6.00 |   598598 |      485 |      102 | 7.23e-06 | 1.70e-04 |  14.54 | 1.26e+01 |            
    6.50 |  2189219 |      451 |      101 | 1.84e-06 | 4.61e-05 |  24.99 | 3.57e+00 |            
    7.00 | 15996372 |      416 |      100 | 2.32e-07 | 6.25e-06 |  35.12 | 1.64e+00 |            
    7.50 | 95361792 |      420 |      100 | 3.93e-08 | 1.05e-06 |  43.34 | 1.21e+00 | 
    8.00 | 95361792 |      420 |      100 | 3.93e-08 | 1.48e-07 |  43.34 | 1.08e+00 | 
    8.50 | 95361792 |      420 |      100 | 3.93e-08 | 1.34e-08 |  43.34 | 1.03e+00 | 

==> data_EbNo/CRC/128_112/CRC_N128_112_ORBGRAND_LW_96_HW_8.txt <==
#./GRAND --code_type CRC --dec_type ORBGRAND  -K 112 -N 128  -m 3.5 -M 7.5 -s 0.5 --max_bf 96 --max_w 8 --SNR Eb --lw true 
# K=112 C=0 N=128 S=0 CRC 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      107 |     1251 |      107 | 1.04e-01 | 1.00e+00 |   0.00 | 6.20e+04 |            
    0.50 |      126 |     1339 |      123 | 9.49e-02 | 9.76e-01 |   0.00 | 6.65e+04 |            
    1.00 |      117 |     1031 |      110 | 7.87e-02 | 9.40e-01 |   0.00 | 5.83e+04 |            
    1.50 |      131 |      928 |      110 | 6.32e-02 | 8.40e-01 |   0.00 | 5.26e+04 |            
    2.00 |      172 |      908 |      114 | 4.71e-02 | 6.63e-01 |   0.00 | 4.85e+04 |            
    2.50 |      276 |      886 |      121 | 2.87e-02 | 4.38e-01 |   0.01 | 3.15e+04 |            
    3.00 |      398 |      783 |      109 | 1.76e-02 | 2.74e-01 |   0.01 | 1.82e+04 |  
    3.50 |     1065 |      892 |      131 | 7.48e-03 | 1.23e-01 |   0.04 | 7.35e+03 |            
    4.00 |     3241 |      718 |      121 | 1.98e-03 | 3.73e-02 |   0.12 | 2.53e+03 |            
    4.50 |     8448 |      609 |      108 | 6.44e-04 | 1.28e-02 |   0.48 | 6.89e+02 |            
    5.00 |    44697 |      675 |      132 | 1.35e-04 | 2.95e-03 |   2.04 | 1.71e+02 |            
    5.50 |   161583 |      571 |      115 | 3.16e-05 | 7.12e-04 |   6.05 | 4.44e+01 |            
    6.00 |   621916 |      500 |      105 | 7.18e-06 | 1.69e-04 |  12.39 | 1.27e+01 |            
    6.50 |  2236725 |      445 |      100 | 1.78e-06 | 4.47e-05 |  22.84 | 3.52e+00 |            
    7.00 | 15896911 |      416 |      100 | 2.34e-07 | 6.29e-06 |  33.58 | 1.64e+00 |            
    7.50 | 95371944 |      420 |      100 | 3.93e-08 | 1.05e-06 |  43.59 | 1.21e+00 |

==> data_EbNo/CRC/128_112/CRC_N128_112_OSD.txt <==
#./GRAND --code_type CRC --dec_type OSD  -K 112 -N 128  -m 0 -M 7.0 -s 0.5 --SNR Eb --max_bf 2      
# K=112 C=0 N=128 S=0 CRC 
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      127 |     1449 |      127 | 1.02e-01 | 1.00e+00 |   0.00 | 6.33e+03 |            
    0.50 |      110 |     1224 |      110 | 9.94e-02 | 1.00e+00 |   0.00 | 6.33e+03 |            
    1.00 |      114 |     1010 |      107 | 7.91e-02 | 9.39e-01 |   0.00 | 6.33e+03 |            
    1.50 |      143 |      976 |      117 | 6.09e-02 | 8.18e-01 |   0.00 | 6.33e+03 |            
    2.00 |      172 |      885 |      111 | 4.59e-02 | 6.45e-01 |   0.00 | 6.33e+03 |            
    2.50 |      252 |      713 |      100 | 2.53e-02 | 3.97e-01 |   0.00 | 6.33e+03 |            
    3.00 |      424 |      777 |      109 | 1.64e-02 | 2.57e-01 |   0.00 | 6.33e+03 |            
    3.50 |     1153 |      633 |      100 | 4.90e-03 | 8.67e-02 |   0.00 | 6.33e+03 |            
    4.00 |     3348 |      602 |      102 | 1.61e-03 | 3.05e-02 |   0.00 | 6.33e+03 |            
    4.50 |    10885 |      548 |      100 | 4.50e-04 | 9.19e-03 |   0.00 | 6.33e+03 |            
    5.00 |    70044 |      519 |      100 | 6.62e-05 | 1.43e-03 |   0.00 | 6.33e+03 |            
    5.50 |   399380 |      428 |      100 | 9.57e-06 | 2.50e-04 |   0.00 | 6.33e+03 |            
    6.00 |  2324574 |      409 |      100 | 1.57e-06 | 4.30e-05 |   0.00 | 6.33e+03 |            
    6.50 | 12655427 |      376 |      100 | 2.65e-07 | 7.90e-06 |   0.00 | 6.33e+03 | 
    7.00 | 12655427 |      376 |      56  | 3.28e-08 | 1.07e-06 |   0.00 | 6.33e+03 | 

==> data_EbNo/CRC/128_112/CRC_N128_112_SGRAND.txt <==
#./GRAND --code_type CRC --dec_type SGRAND  -K 112 -N 128  -m 3.5 -M 7.5 -s 0.5 --SNR Eb --max_q 10000000 
# K=112 C=0 N=128 S=0 CRC 
# SGRAND Q:1.00e+07 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      101 |     1168 |      101 | 1.03e-01 | 1.00e+00 |   0.00 | 5.90e+04 |            
    0.50 |      102 |     1100 |      101 | 9.63e-02 | 9.90e-01 |   0.00 | 6.29e+04 |            
    1.00 |      112 |     1032 |      107 | 8.23e-02 | 9.55e-01 |   0.00 | 6.32e+04 |            
    1.50 |      126 |      840 |      104 | 5.95e-02 | 8.25e-01 |   0.00 | 4.28e+04 |            
    2.00 |      176 |      876 |      110 | 4.44e-02 | 6.25e-01 |   0.00 | 4.44e+04 |            
    2.50 |      225 |      723 |      102 | 2.87e-02 | 4.53e-01 |   0.00 | 2.99e+04 |            
    3.00 |      443 |      745 |      103 | 1.50e-02 | 2.33e-01 |   0.01 | 1.38e+04 | 
    3.50 |     1082 |      724 |      108 | 5.97e-03 | 9.98e-02 |   0.02 | 6.35e+03 |            
    4.00 |     3861 |      646 |      110 | 1.49e-03 | 2.85e-02 |   0.06 | 1.97e+03 |            
    4.50 |    11760 |      577 |      105 | 4.38e-04 | 8.93e-03 |   0.28 | 4.36e+02 |            
    5.00 |    70413 |      519 |      100 | 6.58e-05 | 1.42e-03 |   0.97 | 9.62e+01 |            
    5.50 |   415194 |      441 |      103 | 9.48e-06 | 2.48e-04 |   3.62 | 1.72e+01 |            
    6.00 |  2316629 |      409 |      100 | 1.58e-06 | 4.32e-05 |   6.26 | 4.74e+00 |            
    6.50 | 12666730 |      376 |      100 | 2.65e-07 | 7.89e-06 |   9.96 | 2.06e+00 |            
    7.00 | 89601608 |      373 |      100 | 3.72e-08 | 1.12e-06 |  14.02 | 1.38e+00 |            
    7.50 | 1.09e+09 |      372 |      100 | 3.03e-09 | 9.13e-08 |  22.62 | 1.16e+00 |   

==> data_EbNo/LDPC/128_104/GRANDAB.txt <==
Eb/N0 	|	FER 	|   QUE/FR
0       	1   		348338
0.5       	0.992064   	345520
1       	0.992064   	339286
1.5       	0.992064   	336618
2       	0.9393   	313673
2.5       	0.892713   	288855
3       	0.724907   	256091
3.5       	0.556663   	198563
4       	0.418171   	136930
4.5       	0.241899   	84493.8
5       	0.124217   	43159.2
5.5       	0.0624853   17498.2
6       	0.0284745   6344.26
6.5       	0.0159559   2041.74
7       	0.00951145  690.245
7.5       	0.00414443  213.769
8       	0.00263566  33.536
8.5       	0.000951305 7.85793
9       	0.000553786 2.15375
9.5       	0.000233955 0.766845
10       	8.72008e-05 0.239644
10.5		3.28e-05    0.08
11		9.68e-06    0.0249

==> data_EbNo/LDPC/128_104/LDPC_BF.txt <==
# ----------------------------------------------------
# ---- A FAST FORWARD ERROR CORRECTION TOOLBOX >> ----
# ----------------------------------------------------
# Parameters:
# * Simulation ------------------------------------
# ** Type = BFER
# ** Type of bits = int32
# ** Type of reals = float32
# ** Date (UTC) = 2021-12-24 17:07:31
# ** Git version = v3.0.1
# ** Code type (C) = LDPC
# ** Noise range = 0 -> 10 dB
# ** Noise type (E) = EBN0
# ** Seed = 0
# ** Statistics = off
# ** Debug mode = off
# ** Inter frame level = 1
# ** Multi-threading (t) = 12 thread(s)
# ** Coset approach (c) = no
# ** Coded monitoring = no
# ** Bad frames tracking = off
# ** Bad frames replay = off
# ** Bit rate = 0.8125 (13/16)
# * Source ----------------------------------------
# ** Type = RAND
# ** Implementation = STD
# ** Info. bits (K_info) = 104
# * Codec -----------------------------------------
# ** Type = LDPC
# ** Info. bits (K) = 104
# ** Codeword size (N_cw) = 128
# ** Frame size (N) = 128
# ** Code rate = 0.8125 (13/16)
# * Encoder ---------------------------------------
# ** Type = LDPC_H
# ** Systematic = yes
# ** H matrix path = 128.24.3.101
# ** H matrix reordering = NONE
# ** G build method = IDENTITY
# * Decoder ---------------------------------------
# ** Type (D) = BIT_FLIPPING
# ** Implementation = MWBF
# ** Systematic = yes
# ** H matrix path = 128.24.3.101
# ** H matrix reordering = NONE
# ** Num. of iterations (i) = 100
# ** Stop criterion (syndrome) = on
# ** Stop criterion depth = 1
# ** Weighting factor = 1.000000
# * Modem -----------------------------------------
# ** Type = BPSK
# ** Implementation = STD
# ** Bits per symbol = 1
# ** Sigma square = on
# * Channel ---------------------------------------
# ** Type = AWGN
# ** Implementation = STD
# ** Complex = off
# ** Add users = off
# * Monitor ---------------------------------------
# ** Lazy reduction = off
# ** Frame error count (e) = 100
# ** Compute mutual info = no
# * Terminal --------------------------------------
# ** Show Sigma = off
# ** Enabled = yes
# ** Frequency (ms) = 500
# 
# The simulation is running...
# ---------------------||------------------------------------------------------||---------------------
# Signal Noise Ratio || Bit Error Rate (BER) and Frame Error Rate (FER) || Global throughput 
# (SNR) || || and elapsed time 
# ---------------------||------------------------------------------------------||---------------------
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
 Es/N0 	| Eb/N0 || FRA 		| BE 	| FE  | BER 	 | FER 		|| SIM_THR | ET/RT 
##############################################################################################
-0.90 	| 0.00 	|| 113 		| 1228 	| 113 | 1.04e-01 | 1.00e+00 || 0.447 	| 00h00'00 
-0.40 	| 0.50 	|| 315 		| 3054 	| 315 | 9.32e-02 | 1.00e+00 || 0.372 	| 00h00'00 
0.10  	| 1.00 	|| 113 		| 883 	| 112 | 7.51e-02 | 9.91e-01 || 0.413 	| 00h00'00 
0.60  	| 1.50 	|| 121 		| 794 	| 118 | 6.31e-02 | 9.75e-01 || 0.803 	| 00h00'00 
1.10  	| 2.00 	|| 124 		| 605 	| 110 | 4.69e-02 | 8.87e-01 || 0.388 	| 00h00'00 
1.60  	| 2.50 	|| 135 		| 492 	| 111 | 3.50e-02 | 8.22e-01 || 0.611 	| 00h00'00 
2.10 	| 3.00 	|| 693 		| 1689 	| 427 | 2.34e-02 | 6.16e-01 || 0.837 	| 00h00'00 
2.60 	| 3.50 	|| 290 		| 436 	| 132 | 1.45e-02 | 4.55e-01 || 1.034 	| 00h00'00 
3.10 	| 4.00 	|| 540 		| 424 	| 151 | 7.55e-03 | 2.80e-01 || 1.538 	| 00h00'00 
3.60 	| 4.50 	|| 715 		| 284 	| 105 | 3.82e-03 | 1.47e-01 || 1.487 	| 00h00'00 
4.10 	| 5.00 	|| 2078 	| 279 	| 120 | 1.29e-03 | 5.77e-02 || 3.100 	| 00h00'00 
4.60 	| 5.50 	|| 5535 	| 309 	| 135 | 5.37e-04 | 2.44e-02 || 8.463 	| 00h00'00 
5.10 	| 6.00 	|| 15553 	| 246 	| 115 | 1.52e-04 | 7.39e-03 || 7.092 	| 00h00'00 
5.60 	| 6.50 	|| 51063 	| 206 	| 102 | 3.88e-05 | 2.00e-03 || 12.528 	| 00h00'00 
6.10 	| 7.00 	|| 201102 	| 198 	| 108 | 9.47e-06 | 5.37e-04 || 16.866 	| 00h00'01 
6.60 	| 7.50 	|| 799404 	| 184 	| 100 | 2.21e-06 | 1.25e-04 || 14.761 	| 00h00'05 
7.10 	| 8.00 	|| 3910641 	| 181 	| 100 | 4.45e-07 | 2.56e-05 || 12.603 	| 00h00'32 
7.60 	| 8.50 	|| 24757732 | 166 	| 100 | 6.45e-08 | 4.04e-06 || 11.943 	| 00h03'35 
8.10 	| 9.00 	|| 1.17e+08 | 172 	| 100 | 1.42e-08 | 8.57e-07 || 10.436 	| 00h19'22 
8.60 	| 9.50 	|| 7.61e+08 | 169 	| 100 | 2.14e-09 | 1.31e-07 || 10.530 	| 02h05'11 
9.10 	| 10.00 || 2.83e+09 | 101 	| 61  | 3.43e-10 | 2.16e-08 || 10.523 	| 07h45'51 

       


==> data_EbNo/LDPC/128_104/LDPC_FLOODING.txt <==
# ----------------------------------------------------
# ---- A FAST FORWARD ERROR CORRECTION TOOLBOX >> ----
# ----------------------------------------------------
# Parameters:
# * Simulation ------------------------------------
# ** Type = BFER
# ** Type of bits = int32
# ** Type of reals = float32
# ** Date (UTC) = 2021-12-23 18:06:04
# ** Git version = v3.0.1
# ** Code type (C) = LDPC
# ** Noise range = 0 -> 10 dB
# ** Noise type (E) = EBN0
# ** Seed = 0
# ** Statistics = off
# ** Debug mode = off
# ** Inter frame level = 1
# ** Multi-threading (t) = 12 thread(s)
# ** Coset approach (c) = no
# ** Coded monitoring = no
# ** Bad frames tracking = off
# ** Bad frames replay = off
# ** Bit rate = 0.8125 (13/16)
# * Source ----------------------------------------
# ** Type = RAND
# ** Implementation = STD
# ** Info. bits (K_info) = 104
# * Codec -----------------------------------------
# ** Type = LDPC
# ** Info. bits (K) = 104
# ** Codeword size (N_cw) = 128
# ** Frame size (N) = 128
# ** Code rate = 0.8125 (13/16)
# * Encoder ---------------------------------------
# ** Type = LDPC_H
# ** Systematic = yes
# ** H matrix path = 128.24.3.101
# ** H matrix reordering = NONE
# ** G build method = IDENTITY
# * Decoder ---------------------------------------
# ** Type (D) = BP_FLOODING
# ** Implementation = SPA
# ** Systematic = yes
# ** H matrix path = 128.24.3.101
# ** H matrix reordering = NONE
# ** Num. of iterations (i) = 100
# ** Stop criterion (syndrome) = on
# ** Stop criterion depth = 1
# * Modem -----------------------------------------
# ** Type = BPSK
# ** Implementation = STD
# ** Bits per symbol = 1
# ** Sigma square = on
# * Channel ---------------------------------------
# ** Type = AWGN
# ** Implementation = STD
# ** Complex = off
# ** Add users = off
# * Monitor ---------------------------------------
# ** Lazy reduction = off
# ** Frame error count (e) = 100
# ** Compute mutual info = no
# * Terminal --------------------------------------
# ** Show Sigma = off
# ** Enabled = yes
# ** Frequency (ms) = 500
# 
# The simulation is running...
# ---------------------||------------------------------------------------------||---------------------

# ---------------------||------------------------------------------------------||---------------------
# Signal Noise Ratio || Bit Error Rate (BER) and Frame Error Rate (FER) || Global throughput 
# (SNR) || || and elapsed time 
# ---------------------||------------------------------------------------------||---------------------
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
 Es/N0 	| Eb/N0 || FRA 		| BE 	| FE  | BER 	 | FER 		|| SIM_THR | ET/RT 
##############################################################################################
-0.90 	| 0.00 	|| 131 		| 1400 	| 131 | 1.03e-01 | 1.00e+00 || 0.104 	| 00h00'00 
-0.40 	| 0.50 	|| 111 		| 1055 	| 111 | 9.14e-02 | 1.00e+00 || 0.079 	| 00h00'00 
0.10 	| 1.00 	|| 126 		| 898 	| 123 | 6.85e-02 | 9.76e-01 || 0.087 	| 00h00'00 
0.60 	| 1.50 	|| 134 		| 803 	| 123 | 5.76e-02 | 9.18e-01 || 0.086 	| 00h00'00 
1.10 	| 2.00 	|| 208 		| 928 	| 154 | 4.29e-02 | 7.40e-01 || 0.126 	| 00h00'00 
1.60 	| 2.50 	|| 209 		| 508 	| 115 | 2.34e-02 | 5.50e-01 || 0.201 	| 00h00'00 
2.10 	| 3.00 	|| 381 		| 482 	| 111 | 1.22e-02 | 2.91e-01 || 0.265 	| 00h00'00 
2.60 	| 3.50 	|| 950 		| 513 	| 120 | 5.19e-03 | 1.26e-01 || 0.922 	| 00h00'00 
3.10 	| 4.00 	|| 2141 	| 453 	| 122 | 2.03e-03 | 5.70e-02 || 1.498 	| 00h00'00 
3.60 	| 4.50 	|| 6340 	| 364 	| 106 | 5.52e-04 | 1.67e-02 || 2.659 	| 00h00'00 
4.10 	| 5.00 	|| 19333 	| 295 	| 106 | 1.47e-04 | 5.48e-03 || 3.791 	| 00h00'00 
4.60 	| 5.50 	|| 54827 	| 296 	| 102 | 5.19e-05 | 1.86e-03 || 5.963 	| 00h00'00 
5.10 	| 6.00 	|| 134547 	| 252 	| 100 | 1.80e-05 | 7.43e-04 || 7.033 	| 00h00'01 
5.60 	| 6.50 	|| 265291 	| 235 	| 100 | 8.52e-06 | 3.77e-04 || 6.649 	| 00h00'04 
6.10 	| 7.00 	|| 797607 	| 222 	| 100 | 2.68e-06 | 1.25e-04 || 6.847 	| 00h00'12 
6.60 	| 7.50 	|| 1581949 	| 256 	| 100 | 1.56e-06 | 6.32e-05 || 6.271 	| 00h00'26 
7.10 	| 8.00 	|| 4256267 	| 254 	| 100 | 5.74e-07 | 2.35e-05 || 6.392 	| 00h01'09 
7.60 	| 8.50 	|| 10352852 | 243 	| 100 | 2.26e-07 | 9.66e-06 || 6.861 	| 00h02'36 
8.10 	| 9.00 	|| 36317735 | 167 	| 100 | 4.42e-08 | 2.75e-06 || 6.835 	| 00h09'12 
8.60 	| 9.50 	|| 1.31e+08 | 138 	| 100 | 1.02e-08 | 7.65e-07 || 7.553 	| 00h29'58 
9.10 	| 10.00 || 6.81e+08 | 113 	| 100 | 1.59e-09 | 1.47e-07 || 8.465 	| 02h19'29 


       


==> data_EbNo/LDPC/128_104/LDPC_LAY_H.txt <==
# ----------------------------------------------------
# ---- A FAST FORWARD ERROR CORRECTION TOOLBOX >> ----
# ----------------------------------------------------
# Parameters:
# * Simulation ------------------------------------
#    ** Type                      = BFER
#    ** Type of bits              = int32
#    ** Type of reals             = float32
#    ** Date (UTC)                = 2021-12-25 17:15:49
#    ** Git version               = v3.0.1
#    ** Code type (C)             = LDPC
#    ** Noise range               = 0 -> 8 dB
#    ** Noise type (E)            = EBN0
#    ** Seed                      = 0
#    ** Statistics                = off
#    ** Debug mode                = off
#    ** Inter frame level         = 1
#    ** Multi-threading (t)       = 12 thread(s)
#    ** Coset approach (c)        = no
#    ** Coded monitoring          = no
#    ** Bad frames tracking       = off
#    ** Bad frames replay         = off
#    ** Bit rate                  = 0.8125 (13/16)
# * Source ----------------------------------------
#    ** Type                      = RAND
#    ** Implementation            = STD
#    ** Info. bits (K_info)       = 104
# * Codec -----------------------------------------
#    ** Type                      = LDPC
#    ** Info. bits (K)            = 104
#    ** Codeword size (N_cw)      = 128
#    ** Frame size (N)            = 128
#    ** Code rate                 = 0.8125 (13/16)
# * Encoder ---------------------------------------
#    ** Type                      = LDPC_H
#    ** Systematic                = yes
#    ** H matrix path             = 128.24.3.101
#    ** H matrix reordering       = NONE
#    ** G build method            = IDENTITY
# * Decoder ---------------------------------------
#    ** Type (D)                  = BP_HORIZONTAL_LAYERED
#    ** Implementation            = SPA
#    ** Systematic                = yes
#    ** H matrix path             = 128.24.3.101
#    ** H matrix reordering       = NONE
#    ** Num. of iterations (i)    = 100
#    ** Stop criterion (syndrome) = on
#    ** Stop criterion depth      = 1
# * Modem -----------------------------------------
#    ** Type                      = BPSK
#    ** Implementation            = STD
#    ** Bits per symbol           = 1
#    ** Sigma square              = on
# * Channel ---------------------------------------
#    ** Type                      = AWGN
#    ** Implementation            = STD
#    ** Complex                   = off
#    ** Add users                 = off
# * Monitor ---------------------------------------
#    ** Lazy reduction            = off
#    ** Frame error count (e)     = 100
#    ** Compute mutual info       = no
# * Terminal --------------------------------------
#    ** Show Sigma                = off
#    ** Enabled                   = yes
#    ** Frequency (ms)            = 500
# 
# The simulation is running...
# ---------------------||------------------------------------------------------||---------------------
#  Signal Noise Ratio  ||   Bit Error Rate (BER) and Frame Error Rate (FER)    ||  Global throughput  
#         (SNR)        ||                                                      ||  and elapsed time   
# ---------------------||------------------------------------------------------||---------------------
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
#      (dB) |     (dB) ||          |          |          |          |          ||   (Mb/s) | (hhmmss) 
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      -0.90 |     0.00 ||      131 |     1327 |      131 | 9.74e-02 | 1.00e+00 ||    0.163 | 00h00'00   
      -0.40 |     0.50 ||      140 |     1258 |      140 | 8.64e-02 | 1.00e+00 ||    0.128 | 00h00'00   
       0.10 |     1.00 ||      138 |      954 |      133 | 6.65e-02 | 9.64e-01 ||    0.121 | 00h00'00   
       0.60 |     1.50 ||      131 |      772 |      121 | 5.67e-02 | 9.24e-01 ||    0.125 | 00h00'00   
       1.10 |     2.00 ||      128 |      622 |      111 | 4.67e-02 | 8.67e-01 ||    0.095 | 00h00'00   
       1.60 |     2.50 ||      216 |      578 |      126 | 2.57e-02 | 5.83e-01 ||    0.217 | 00h00'00   
       2.10 |     3.00 ||      390 |      500 |      115 | 1.23e-02 | 2.95e-01 ||    0.395 | 00h00'00   
       2.60 |     3.50 ||      963 |      523 |      119 | 5.22e-03 | 1.24e-01 ||    1.060 | 00h00'00   
       3.10 |     4.00 ||     2330 |      388 |      108 | 1.60e-03 | 4.64e-02 ||    1.638 | 00h00'00   
       3.60 |     4.50 ||     6891 |      393 |      109 | 5.48e-04 | 1.58e-02 ||    4.081 | 00h00'00   
       4.10 |     5.00 ||    23186 |      260 |      107 | 1.08e-04 | 4.61e-03 ||    8.596 | 00h00'00   
       4.60 |     5.50 ||    76223 |      224 |      103 | 2.83e-05 | 1.35e-03 ||   10.297 | 00h00'00   
       5.10 |     6.00 ||   185367 |      177 |      100 | 9.18e-06 | 5.39e-04 ||    9.267 | 00h00'02   
       5.60 |     6.50 ||   384994 |      165 |      100 | 4.12e-06 | 2.60e-04 ||    9.098 | 00h00'04   
       6.10 |     7.00 ||  1148579 |      168 |      100 | 1.41e-06 | 8.71e-05 ||    9.927 | 00h00'12   
       6.60 |     7.50 ||  2986121 |      166 |      100 | 5.35e-07 | 3.35e-05 ||    9.683 | 00h00'32   
       7.10 |     8.00 || 13562261 |      168 |      100 | 1.19e-07 | 7.37e-06 ||    5.470 | 00h04'17   


==> data_EbNo/LDPC/128_104/LDPC_LAY_V.txt <==
# ----------------------------------------------------
# ---- A FAST FORWARD ERROR CORRECTION TOOLBOX >> ----
# ----------------------------------------------------
# Parameters:
# * Simulation ------------------------------------
#    ** Type                      = BFER
#    ** Type of bits              = int32
#    ** Type of reals             = float32
#    ** Date (UTC)                = 2021-12-25 04:13:38
#    ** Git version               = v3.0.1
#    ** Code type (C)             = LDPC
#    ** Noise range               = 0 -> 8 dB
#    ** Noise type (E)            = EBN0
#    ** Seed                      = 0
#    ** Statistics                = off
#    ** Debug mode                = off
#    ** Inter frame level         = 1
#    ** Multi-threading (t)       = 12 thread(s)
#    ** Coset approach (c)        = no
#    ** Coded monitoring          = no
#    ** Bad frames tracking       = off
#    ** Bad frames replay         = off
#    ** Bit rate                  = 0.8125 (13/16)
# * Source ----------------------------------------
#    ** Type                      = RAND
#    ** Implementation            = STD
#    ** Info. bits (K_info)       = 104
# * Codec -----------------------------------------
#    ** Type                      = LDPC
#    ** Info. bits (K)            = 104
#    ** Codeword size (N_cw)      = 128
#    ** Frame size (N)            = 128
#    ** Code rate                 = 0.8125 (13/16)
# * Encoder ---------------------------------------
#    ** Type                      = LDPC_H
#    ** Systematic                = yes
#    ** H matrix path             = 128.24.3.101
#    ** H matrix reordering       = NONE
#    ** G build method            = IDENTITY
# * Decoder ---------------------------------------
#    ** Type (D)                  = BP_VERTICAL_LAYERED
#    ** Implementation            = SPA
#    ** Systematic                = yes
#    ** H matrix path             = 128.24.3.101
#    ** H matrix reordering       = NONE
#    ** Num. of iterations (i)    = 40
#    ** Stop criterion (syndrome) = on
#    ** Stop criterion depth      = 1
# * Modem -----------------------------------------
#    ** Type                      = BPSK
#    ** Implementation            = STD
#    ** Bits per symbol           = 1
#    ** Sigma square              = on
# * Channel ---------------------------------------
#    ** Type                      = AWGN
#    ** Implementation            = STD
#    ** Complex                   = off
#    ** Add users                 = off
# * Monitor ---------------------------------------
#    ** Lazy reduction            = off
#    ** Frame error count (e)     = 100
#    ** Compute mutual info       = no
# * Terminal --------------------------------------
#    ** Show Sigma                = off
#    ** Enabled                   = yes
#    ** Frequency (ms)            = 500
# 
# The simulation is running...
# ---------------------||------------------------------------------------------||---------------------
#  Signal Noise Ratio  ||   Bit Error Rate (BER) and Frame Error Rate (FER)    ||  Global throughput  
#         (SNR)        ||                                                      ||  and elapsed time   
# ---------------------||------------------------------------------------------||---------------------
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
#      (dB) |     (dB) ||          |          |          |          |          ||   (Mb/s) | (hhmmss) 
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      -0.90 |     0.00 ||      111 |     1195 |      111 | 1.04e-01 | 1.00e+00 ||    0.011 | 00h00'01   
      -0.40 |     0.50 ||      116 |     1058 |      116 | 8.77e-02 | 1.00e+00 ||    0.013 | 00h00'00   
       0.10 |     1.00 ||      123 |      928 |      120 | 7.25e-02 | 9.76e-01 ||    0.016 | 00h00'00   
       0.60 |     1.50 ||      128 |      725 |      113 | 5.45e-02 | 8.83e-01 ||    0.024 | 00h00'00   
       1.10 |     2.00 ||      152 |      632 |      114 | 4.00e-02 | 7.50e-01 ||    0.023 | 00h00'00   
       1.60 |     2.50 ||      217 |      559 |      118 | 2.48e-02 | 5.44e-01 ||    0.027 | 00h00'00   
       2.10 |     3.00 ||      379 |      487 |      110 | 1.24e-02 | 2.90e-01 ||    0.045 | 00h00'00   
       2.60 |     3.50 ||      872 |      440 |      110 | 4.85e-03 | 1.26e-01 ||    0.122 | 00h00'00   
       3.10 |     4.00 ||     2076 |      399 |      109 | 1.85e-03 | 5.25e-02 ||    0.168 | 00h00'01   
       3.60 |     4.50 ||     6158 |      346 |      100 | 5.40e-04 | 1.62e-02 ||    0.288 | 00h00'02   
       4.10 |     5.00 ||    18467 |      245 |      100 | 1.28e-04 | 5.42e-03 ||    0.470 | 00h00'04   
       4.60 |     5.50 ||    46875 |      207 |      100 | 4.25e-05 | 2.13e-03 ||    0.729 | 00h00'06   
       5.10 |     6.00 ||   100479 |      179 |      100 | 1.71e-05 | 9.95e-04 ||    0.590 | 00h00'17   
       5.60 |     6.50 ||   181070 |      167 |      100 | 8.87e-06 | 5.52e-04 ||    0.651 | 00h00'28   
       6.10 |     7.00 ||   452830 |      173 |      100 | 3.67e-06 | 2.21e-04 ||    0.684 | 00h01'08   
       6.60 |     7.50 ||  1121404 |      167 |      100 | 1.43e-06 | 8.92e-05 ||    0.718 | 00h02'42   
       7.10 |     8.00 ||  3253810 |      168 |      100 | 4.96e-07 | 3.07e-05 ||    0.761 | 00h07'24   


==> data_EbNo/LDPC/128_104/LDPC_OSD.txt <==

# -------|----------|----------|----------|----------|----------|----------|----------|----------|
   Eb/N0 |    Es/N0 |      FRA |       BE |       FE |      QUE |      BER |      FER |   QUE/FR |
# -------|----------|----------|----------|----------|----------|----------|----------|----------|
    0.00 |    -0.90 |      101 |     1508 |      100 |   551561 | 1.17e-01 | 9.90e-01 | 5.46e+03 | 
    0.50 |    -0.40 |      106 |     1384 |      100 |   578866 | 1.02e-01 | 9.43e-01 | 5.46e+03 | 
    1.00 |     0.10 |      126 |     1210 |      100 |   688086 | 7.50e-02 | 7.94e-01 | 5.46e+03 | 
    1.50 |     0.60 |      147 |     1118 |      100 |   802767 | 5.94e-02 | 6.80e-01 | 5.46e+03 | 
    2.00 |     1.10 |      214 |     1030 |      100 |  1168654 | 3.76e-02 | 4.67e-01 | 5.46e+03 | 
    2.50 |     1.60 |      392 |      908 |      100 |  2129792 | 1.81e-02 | 2.55e-01 | 5.43e+03 | 
    3.00 |     2.10 |      784 |      820 |      100 |  4259584 | 8.17e-03 | 1.28e-01 | 5.43e+03 | 
    3.50 |     2.60 |     2604 |      648 |      100 | 13925604 | 1.94e-03 | 3.84e-02 | 5.35e+03 | 
    4.00 |     3.10 |     6694 |      502 |      100 | 34224514 | 5.86e-04 | 1.49e-02 | 5.11e+03 | 
    4.50 |     3.60 |    17450 |      384 |      100 | 83779310 | 1.72e-04 | 5.73e-03 | 4.80e+03 | 
    5.00 |     4.10 |    46728 |      246 |      100 | 198119148 | 4.11e-05 | 2.14e-03 | 4.24e+03 | 
    5.50 |     4.60 |    92837 |      216 |      100 | 330417377 | 1.82e-05 | 1.08e-03 | 3.56e+03 | 
    6.00 |     5.10 |   201538 |      208 |      100 | 557329018 | 8.06e-06 | 4.96e-04 | 2.77e+03 | 
    6.50 |     5.60 |   462786 |      200 |      100 | 918556326 | 3.38e-06 | 2.16e-04 | 1.98e+03 | 
    7.00 |     6.10 |  1146086 |      200 |      100 | 1515324206 | 1.36e-06 | 8.73e-05 | 1.32e+03 | 
    7.50 |     6.60 |  3696533 |      202 |      100 | 2990376593 | 4.27e-07 | 2.71e-05 | 8.09e+02 | 
    8.00 |     7.10 | 12134226 |      200 |      100 | 5556289206 | 1.29e-07 | 8.24e-06 | 4.58e+02 | 
       


==> data_EbNo/LDPC/128_104/LDPC_OSD_BMA.txt <==

# -------|----------|----------|----------|----------|----------|----------|----------|----------|
   Eb/N0 |    Es/N0 |      FRA |       BE |       FE |      QUE |      BER |      FER |   QUE/FR |
# -------|----------|----------|----------|----------|----------|----------|----------|----------|
    0.00 |    -0.90 |      102 |     1524 |      100 |    18741 | 1.17e-01 | 9.80e-01 | 1.84e+02 | 
    0.50 |    -0.40 |      101 |     1330 |      100 |    15614 | 1.03e-01 | 9.90e-01 | 1.55e+02 | 
    1.00 |     0.10 |      116 |     1236 |      100 |    18222 | 8.32e-02 | 8.62e-01 | 1.57e+02 | 
    1.50 |     0.60 |      129 |     1174 |      100 |    20250 | 7.11e-02 | 7.75e-01 | 1.57e+02 | 
    2.00 |     1.10 |      165 |     1092 |      100 |    21510 | 5.17e-02 | 6.06e-01 | 1.30e+02 | 
    2.50 |     1.60 |      277 |      974 |      100 |    30995 | 2.75e-02 | 3.61e-01 | 1.12e+02 | 
    3.00 |     2.10 |      503 |      838 |      100 |    39923 | 1.30e-02 | 1.99e-01 | 7.94e+01 | 
    3.50 |     2.60 |     1224 |      810 |      100 |    52467 | 5.17e-03 | 8.17e-02 | 4.29e+01 | 
    4.00 |     3.10 |     2747 |      758 |      100 |    49257 | 2.16e-03 | 3.64e-02 | 1.79e+01 | 

       


==> data_EbNo/LDPC/128_104/ORBGRAND.txt <==
Eb/N0 		|	FER 	|   QUE/FR
0       	0.976912   		3.1163e+06
0.5       	0.961039   		3.27539e+06
1       	0.87099   		2.74171e+06
1.5       	0.776634   		2.33403e+06
2       	0.555294   		1.88551e+06
2.5       	0.310403   		862735
3       	0.171283   		455562
3.5       	0.0734024   	170345
4       	0.0223909   	44347.1
4.5       	0.00700234  	7173.14
5       	0.00339316  	1385.59
5.5       	0.00129877  	203.889
6       	0.000640347 	43.5332
6.5       	0.000257486 	14.7024
7       	7.49364e-05 	4.66863
7.5       	3.0618e-05  	1.62912
8       	9.19357e-06 	0.50404
8.5			2.25e-06		0.13
9			5.81e-07		0.02
9.5			9.17e-08		0.005


==> data_EbNo/LDPC/128_112/GRANDAB.txt <==
Eb/N0 	|	FER 		|   QUE/FR
0       	1   			194240
0.5       	1   			212018
1       	0.992064   		168886
1.5       	1   			180306
2       	0.926046   		165976
2.5       	0.904307   		149082
3       	0.750295   		130920
3.5       	0.703443   		92323.2
4       	0.583639   		62388.5
4.5       	0.36452   		31893.5
5       	0.258339   		12362.9
5.5       	0.142166   		4395.94
6       	0.0873312   	1100.17
6.5       	0.0465402   	380.534
7       	0.0261199   	68.9575
7.5       	0.0148549   	28.3083
8       	0.00585796   	7.97432
8.5       	0.00300804   	3.13325
9       	0.0011985   	1.19297
9.5       	0.000420072   	0.286189
10       	0.000184184   	0.103805
10.5		6.21e-05	0.03
11		1.55e-05	0.009

==> data_EbNo/LDPC/128_112/LDPC_FLOODING.txt <==
# ----------------------------------------------------
# ---- A FAST FORWARD ERROR CORRECTION TOOLBOX >> ----
# ----------------------------------------------------
# Parameters:
# * Simulation ------------------------------------
#    ** Type                      = BFER
#    ** Type of bits              = int32
#    ** Type of reals             = float32
#    ** Date (UTC)                = 2021-12-27 02:42:19
#    ** Git version               = v3.0.1
#    ** Code type (C)             = LDPC
#    ** Noise range               = 0 -> 10 dB
#    ** Noise type (E)            = EBN0
#    ** Seed                      = 0
#    ** Statistics                = off
#    ** Debug mode                = off
#    ** Inter frame level         = 1
#    ** Multi-threading (t)       = 12 thread(s)
#    ** Coset approach (c)        = no
#    ** Coded monitoring          = no
#    ** Bad frames tracking       = off
#    ** Bad frames replay         = off
#    ** Bit rate                  = 0.875 (7/8)
# * Source ----------------------------------------
#    ** Type                      = RAND
#    ** Implementation            = STD
#    ** Info. bits (K_info)       = 112
# * Codec -----------------------------------------
#    ** Type                      = LDPC
#    ** Info. bits (K)            = 112
#    ** Codeword size (N_cw)      = 128
#    ** Frame size (N)            = 128
#    ** Code rate                 = 0.875 (7/8)
# * Encoder ---------------------------------------
#    ** Type                      = LDPC_H
#    ** Systematic                = yes
#    ** H matrix path             = 128.16.4.101
#    ** H matrix reordering       = NONE
#    ** G build method            = IDENTITY
# * Decoder ---------------------------------------
#    ** Type (D)                  = BP_FLOODING
#    ** Implementation            = SPA
#    ** Systematic                = yes
#    ** H matrix path             = 128.16.4.101
#    ** H matrix reordering       = NONE
#    ** Num. of iterations (i)    = 100
#    ** Stop criterion (syndrome) = on
#    ** Stop criterion depth      = 1
# * Modem -----------------------------------------
#    ** Type                      = BPSK
#    ** Implementation            = STD
#    ** Bits per symbol           = 1
#    ** Sigma square              = on
# * Channel ---------------------------------------
#    ** Type                      = AWGN
#    ** Implementation            = STD
#    ** Complex                   = off
#    ** Add users                 = off
# * Monitor ---------------------------------------
#    ** Lazy reduction            = off
#    ** Frame error count (e)     = 100
#    ** Compute mutual info       = no
# * Terminal --------------------------------------
#    ** Show Sigma                = off
#    ** Enabled                   = yes
#    ** Frequency (ms)            = 500
# 
# The simulation is running...
# ---------------------||------------------------------------------------------||---------------------
#  Signal Noise Ratio  ||   Bit Error Rate (BER) and Frame Error Rate (FER)    ||  Global throughput  
#         (SNR)        ||                                                      ||  and elapsed time   
# ---------------------||------------------------------------------------------||---------------------
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
#      (dB) |     (dB) ||          |          |          |          |          ||   (Mb/s) | (hhmmss) 
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      -0.58 |     0.00 ||      111 |     1139 |      111 | 9.16e-02 | 1.00e+00 ||    0.041 | 00h00'00   
      -0.08 |     0.50 ||      113 |     1010 |      113 | 7.98e-02 | 1.00e+00 ||    0.035 | 00h00'00   
       0.42 |     1.00 ||      111 |      793 |      111 | 6.38e-02 | 1.00e+00 ||    0.035 | 00h00'00   
       0.92 |     1.50 ||      120 |      767 |      119 | 5.71e-02 | 9.92e-01 ||    0.028 | 00h00'00   
       1.42 |     2.00 ||      115 |      646 |      114 | 5.02e-02 | 9.91e-01 ||    0.035 | 00h00'00   
       1.92 |     2.50 ||      140 |      501 |      115 | 3.20e-02 | 8.21e-01 ||    0.051 | 00h00'00   
       2.42 |     3.00 ||      184 |      510 |      118 | 2.47e-02 | 6.41e-01 ||    0.066 | 00h00'00   
       2.92 |     3.50 ||      263 |      397 |      111 | 1.35e-02 | 4.22e-01 ||    0.080 | 00h00'00   
       3.42 |     4.00 ||      634 |      406 |      120 | 5.72e-03 | 1.89e-01 ||    0.182 | 00h00'00   
       3.92 |     4.50 ||     1218 |      388 |      117 | 2.84e-03 | 9.61e-02 ||    0.288 | 00h00'00   
       4.42 |     5.00 ||     3817 |      345 |      110 | 8.07e-04 | 2.88e-02 ||    1.028 | 00h00'00   
       4.92 |     5.50 ||    13441 |      340 |      105 | 2.26e-04 | 7.81e-03 ||    1.588 | 00h00'00   
       5.42 |     6.00 ||    48300 |      257 |      103 | 4.75e-05 | 2.13e-03 ||    2.202 | 00h00'02   
       5.92 |     6.50 ||   172642 |      222 |      100 | 1.15e-05 | 5.79e-04 ||    3.109 | 00h00'06   
       6.42 |     7.00 ||   526937 |      230 |      100 | 3.90e-06 | 1.90e-04 ||    2.877 | 00h00'20   
       6.92 |     7.50 ||  1709158 |      226 |      100 | 1.18e-06 | 5.85e-05 ||    3.113 | 00h01'01   
       7.42 |     8.00 ||  5358103 |      259 |      100 | 4.32e-07 | 1.87e-05 ||    3.017 | 00h03'18   
       7.92 |     8.50 || 21457910 |      273 |      100 | 1.14e-07 | 4.66e-06 ||    3.133 | 00h12'47   
       8.42 |     9.00 || 1.05e+08 |      307 |      100 | 2.61e-08 | 9.51e-07 ||    3.223 | 01h00'54   
       8.92 |     9.50 || 3.44e+08 |      284 |      100 | 7.38e-09 | 2.91e-07 ||    3.553 | 03h00'33   
       9.42 |    10.00 || 7.93e+08 |      288 |      100 | 3.24e-09 | 1.26e-07 ||    4.081 | 06h02'43  


==> data_EbNo/LDPC/128_112/LDPC_LAY_H.txt <==
# ----------------------------------------------------
# ---- A FAST FORWARD ERROR CORRECTION TOOLBOX >> ----
# ----------------------------------------------------
# Parameters:
# * Simulation ------------------------------------
#    ** Type                      = BFER
#    ** Type of bits              = int32
#    ** Type of reals             = float32
#    ** Date (UTC)                = 2021-12-27 13:04:15
#    ** Git version               = v3.0.1
#    ** Code type (C)             = LDPC
#    ** Noise range               = 0 -> 10 dB
#    ** Noise type (E)            = EBN0
#    ** Seed                      = 0
#    ** Statistics                = off
#    ** Debug mode                = off
#    ** Inter frame level         = 1
#    ** Multi-threading (t)       = 12 thread(s)
#    ** Coset approach (c)        = no
#    ** Coded monitoring          = no
#    ** Bad frames tracking       = off
#    ** Bad frames replay         = off
#    ** Bit rate                  = 0.875 (7/8)
# * Source ----------------------------------------
#    ** Type                      = RAND
#    ** Implementation            = STD
#    ** Info. bits (K_info)       = 112
# * Codec -----------------------------------------
#    ** Type                      = LDPC
#    ** Info. bits (K)            = 112
#    ** Codeword size (N_cw)      = 128
#    ** Frame size (N)            = 128
#    ** Code rate                 = 0.875 (7/8)
# * Encoder ---------------------------------------
#    ** Type                      = LDPC_H
#    ** Systematic                = yes
#    ** H matrix path             = 128.16.4.101
#    ** H matrix reordering       = NONE
#    ** G build method            = IDENTITY
# * Decoder ---------------------------------------
#    ** Type (D)                  = BP_HORIZONTAL_LAYERED
#    ** Implementation            = SPA
#    ** Systematic                = yes
#    ** H matrix path             = 128.16.4.101
#    ** H matrix reordering       = NONE
#    ** Num. of iterations (i)    = 100
#    ** Stop criterion (syndrome) = on
#    ** Stop criterion depth      = 1
# * Modem -----------------------------------------
#    ** Type                      = BPSK
#    ** Implementation            = STD
#    ** Bits per symbol           = 1
#    ** Sigma square              = on
# * Channel ---------------------------------------
#    ** Type                      = AWGN
#    ** Implementation            = STD
#    ** Complex                   = off
#    ** Add users                 = off
# * Monitor ---------------------------------------
#    ** Lazy reduction            = off
#    ** Frame error count (e)     = 100
#    ** Compute mutual info       = no
# * Terminal --------------------------------------
#    ** Show Sigma                = off
#    ** Enabled                   = yes
#    ** Frequency (ms)            = 500
# 
# The simulation is running...
# ---------------------||------------------------------------------------------||---------------------
#  Signal Noise Ratio  ||   Bit Error Rate (BER) and Frame Error Rate (FER)    ||  Global throughput  
#         (SNR)        ||                                                      ||  and elapsed time   
# ---------------------||------------------------------------------------------||---------------------
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
#      (dB) |     (dB) ||          |          |          |          |          ||   (Mb/s) | (hhmmss) 
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
      -0.58 |     0.00 ||      130 |     1366 |      130 | 9.38e-02 | 1.00e+00 ||    0.034 | 00h00'00   
      -0.08 |     0.50 ||      111 |      973 |      111 | 7.83e-02 | 1.00e+00 ||    0.041 | 00h00'00   
       0.42 |     1.00 ||      122 |      937 |      122 | 6.86e-02 | 1.00e+00 ||    0.036 | 00h00'00   
       0.92 |     1.50 ||      124 |      795 |      123 | 5.72e-02 | 9.92e-01 ||    0.042 | 00h00'00   
       1.42 |     2.00 ||      119 |      646 |      113 | 4.85e-02 | 9.50e-01 ||    0.039 | 00h00'00   
       1.92 |     2.50 ||      151 |      543 |      123 | 3.21e-02 | 8.15e-01 ||    0.047 | 00h00'00   
       2.42 |     3.00 ||      168 |      476 |      113 | 2.53e-02 | 6.73e-01 ||    0.048 | 00h00'00   
       2.92 |     3.50 ||      304 |      463 |      121 | 1.36e-02 | 3.98e-01 ||    0.089 | 00h00'00   
       3.42 |     4.00 ||      486 |      398 |      115 | 7.31e-03 | 2.37e-01 ||    0.183 | 00h00'00   
       3.92 |     4.50 ||     1508 |      395 |      114 | 2.34e-03 | 7.56e-02 ||    0.459 | 00h00'00   
       4.42 |     5.00 ||     4758 |      381 |      111 | 7.15e-04 | 2.33e-02 ||    1.049 | 00h00'00   
       4.92 |     5.50 ||    18280 |      285 |      102 | 1.39e-04 | 5.58e-03 ||    2.585 | 00h00'00   
       5.42 |     6.00 ||    62551 |      262 |      101 | 3.74e-05 | 1.61e-03 ||    2.798 | 00h00'02   
       5.92 |     6.50 ||   283985 |      216 |      100 | 6.79e-06 | 3.52e-04 ||    3.057 | 00h00'10   
       6.42 |     7.00 ||   851037 |      206 |      100 | 2.16e-06 | 1.18e-04 ||    3.084 | 00h00'30   
       6.92 |     7.50 ||  2683960 |      193 |      100 | 6.42e-07 | 3.73e-05 ||    3.475 | 00h01'26   
       7.42 |     8.00 ||  9144624 |      190 |      100 | 1.86e-07 | 1.09e-05 ||    3.802 | 00h04'29   
       7.92 |     8.50 || 47413705 |      188 |      100 | 3.54e-08 | 2.11e-06 ||    4.022 | 00h22'00   
       8.42 |     9.00 || 2.00e+08 |      188 |      100 | 8.40e-09 | 5.00e-07 ||    4.206 | 01h28'41   
       8.92 |     9.50 || 1.23e+09 |      183 |      100 | 1.33e-09 | 8.11e-08 ||    4.445 | 08h37'46


==> data_EbNo/LDPC/128_112/LDPC_OSD.txt <==
#Using OSD
#./Generators/LDPC/LDPC_G_128_112.txt Order2
# -------|----------|----------|----------|----------|----------|----------|----------|----------|
   Eb/N0 |    Es/N0 |      FRA |       BE |       FE |      QUE |      BER |      FER |   QUE/FR |
# -------|----------|----------|----------|----------|----------|----------|----------|----------|
    0.00 |    -0.58 |      100 |     1366 |      100 |   632900 | 1.07e-01 | 1.00e+00 | 6.33e+03 | 
    0.50 |    -0.08 |      102 |     1194 |      100 |   645558 | 9.15e-02 | 9.80e-01 | 6.33e+03 | 
    1.00 |     0.42 |      106 |     1064 |      100 |   670874 | 7.84e-02 | 9.43e-01 | 6.33e+03 | 
    1.50 |     0.92 |      116 |      986 |      100 |   734164 | 6.64e-02 | 8.62e-01 | 6.33e+03 | 
    2.00 |     1.42 |      136 |      830 |      100 |   860744 | 4.77e-02 | 7.35e-01 | 6.33e+03 | 
    2.50 |     1.92 |      208 |      786 |      100 |  1310104 | 2.95e-02 | 4.81e-01 | 6.30e+03 | 
    3.00 |     2.42 |      367 |      680 |      100 |  2259463 | 1.45e-02 | 2.72e-01 | 6.16e+03 | 
    3.50 |     2.92 |      630 |      598 |      100 |  3835398 | 7.42e-03 | 1.59e-01 | 6.09e+03 | 
    4.00 |     3.42 |     1713 |      532 |      100 |  9753161 | 2.43e-03 | 5.84e-02 | 5.69e+03 | 
    4.50 |     3.92 |     5845 |      406 |      100 | 30247357 | 5.43e-04 | 1.71e-02 | 5.17e+03 | 
    5.00 |     4.42 |    12838 |      298 |      100 | 56123214 | 1.81e-04 | 7.79e-03 | 4.37e+03 | 
    5.50 |     4.92 |    31186 |      254 |      100 | 110682594 | 6.36e-05 | 3.21e-03 | 3.55e+03 | 
    6.00 |     5.42 |    79222 |      226 |      100 | 208086910 | 2.23e-05 | 1.26e-03 | 2.63e+03 | 
    6.50 |     5.92 |   243879 |      200 |      100 | 436584791 | 6.41e-06 | 4.10e-04 | 1.79e+03 | 
    7.00 |     6.42 |   678848 |      206 |      100 | 769290384 | 2.37e-06 | 1.47e-04 | 1.13e+03 | 
    7.50 |     6.92 |  2024084 |      200 |      100 | 1327797036 | 7.72e-07 | 4.94e-05 | 6.56e+02 | 
    8.00 |     7.42 |  6410910 |      200 |      100 | 2252123190 | 2.44e-07 | 1.56e-05 | 3.51e+02 | 


==> data_EbNo/LDPC/128_112/ORBGRAND.txt <==
Eb/N0 	|	FER 		|   QUE/FR
0       	0.976912   		103447
0.5       	0.968254   		103757
1       	0.910346   		96790.5
1.5       	0.866767   		73891.8
2       	0.742855   		51804.2
2.5       	0.549185   		34750.9
3       	0.369026   		19959.8
3.5       	0.160191   		7097.84
4       	0.0794989  		2164.27
4.5       	0.0277711   	742.517
5       	0.00842231   	167.036
5.5       	0.00458804   	57.5779
6       	0.00225639   	20.408
6.5       	0.00052633   	6.82598
7       	0.00019061   	2.37908
7.5       	5.25884e-05   	0.759857
8       	1.66482e-05   	0.211973
8.5			3.88e-06		0.05
9			7.86e-07		0.01
9.5			1.62e-07		0.0012
10			2.28e-08		0.0002


==> data_EbNo/Polar.txt <==
./GRAND --code_type POLAR --dec_type ABGRAND  -K 105 -N 128 -C 11  -m 0 -M 10 -s 0.5 --SNR Eb --max_w 3

# K=105 C=11 N=128 S=0 POLAR 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      580 |    25868 |      580 | 4.25e-01 | 1.00e+00 |   0.06 | 3.42e+05 |            
    0.50 |      596 |    25750 |      596 | 4.11e-01 | 1.00e+00 |   0.06 | 3.42e+05 |            
    1.00 |      608 |    25129 |      605 | 3.94e-01 | 9.95e-01 |   0.06 | 3.40e+05 |            
    1.50 |      611 |    23434 |      592 | 3.65e-01 | 9.69e-01 |   0.06 | 3.36e+05 |            
    2.00 |      632 |    21130 |      567 | 3.18e-01 | 8.97e-01 |   0.07 | 3.19e+05 |            
    2.50 |      710 |    20549 |      581 | 2.76e-01 | 8.18e-01 |   0.07 | 2.96e+05 |            
    3.00 |      763 |    18812 |      549 | 2.35e-01 | 7.20e-01 |   0.08 | 2.66e+05 |            
    3.50 |     1066 |    17499 |      508 | 1.56e-01 | 4.77e-01 |   0.11 | 1.95e+05 |            
    4.00 |     1487 |    13880 |      437 | 8.89e-02 | 2.94e-01 |   0.15 | 1.40e+05 |            
    4.50 |     2493 |    12277 |      390 | 4.69e-02 | 1.56e-01 |   0.26 | 8.29e+04 |            
    5.00 |     4512 |     9120 |      313 | 1.93e-02 | 6.94e-02 |   0.50 | 4.20e+04 |            
    5.50 |     9356 |     7860 |      269 | 8.00e-03 | 2.88e-02 |   1.10 | 1.83e+04 |            
    6.00 |    18629 |     3509 |      132 | 1.79e-03 | 7.09e-03 |   3.27 | 6.83e+03 |            
    6.50 |    63903 |     3813 |      122 | 5.68e-04 | 1.91e-03 |   8.05 | 2.14e+03 |            
    7.00 |   255113 |     2794 |      105 | 1.04e-04 | 4.12e-04 |  22.36 | 5.92e+02 |            
    7.50 |   875249 |     2277 |      101 | 2.48e-05 | 1.15e-04 |  35.05 | 1.42e+02 |            
    8.00 |  3706453 |     2562 |      103 | 6.58e-06 | 2.78e-05 |  42.15 | 3.48e+01 |            
    8.50 | 16204487 |     2485 |      100 | 1.46e-06 | 6.17e-06 |  46.37 | 8.92e+00 |            
    9.00 | 92102048 |     2242 |      100 | 2.32e-07 | 1.09e-06 |  48.53 | 3.23e+00 |            
    9.50 | 4.85e+08 |     2262 |      100 | 4.44e-08 | 2.06e-07 |  53.27 | 1.70e+00 |            
   10.00 | 2.82e+09 |     2529 |      100 | 8.55e-09 | 3.55e-08 |  50.51 | 1.23e+00 |   
   
   
./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_bf 64 --max_w 6  --SNR Eb --lw true 
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 64 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      101 |     4475 |      101 | 4.22e-01 | 1.00e+00 |   0.00 | 1.15e+05 |            
    0.50 |      102 |     4387 |      102 | 4.10e-01 | 1.00e+00 |   0.00 | 1.16e+05 |            
    1.00 |      114 |     4678 |      111 | 3.91e-01 | 9.74e-01 |   0.00 | 1.15e+05 |            
    1.50 |      124 |     4456 |      110 | 3.42e-01 | 8.87e-01 |   0.00 | 1.06e+05 |            
    2.00 |      142 |     4083 |      107 | 2.74e-01 | 7.54e-01 |   0.00 | 9.22e+04 |            
    2.50 |      216 |     4262 |      107 | 1.88e-01 | 4.95e-01 |   0.00 | 6.82e+04 |            
    3.00 |      379 |     3600 |      104 | 9.05e-02 | 2.74e-01 |   0.00 | 3.92e+04 |            
    3.50 |      867 |     3646 |      101 | 4.01e-02 | 1.16e-01 |   0.01 | 1.97e+04 |            
    4.00 |     2783 |     3403 |      103 | 1.16e-02 | 3.70e-02 |   0.02 | 7.69e+03 |            
    4.50 |    10554 |     3329 |      106 | 3.00e-03 | 1.00e-02 |   0.07 | 2.44e+03 |            
    5.00 |    50425 |     3080 |      102 | 5.82e-04 | 2.02e-03 |   0.28 | 6.19e+02 |            
    5.50 |   337577 |     2498 |      101 | 7.05e-05 | 2.99e-04 |   1.41 | 1.29e+02 |            
    6.00 |  1846816 |     2439 |      100 | 1.26e-05 | 5.41e-05 |   4.47 | 2.95e+01 |            
    6.50 | 15822987 |     2227 |      100 | 1.34e-06 | 6.32e-06 |   7.90 | 7.14e+00 |            
    7.00 | 83635688 |     1992 |      100 | 2.27e-07 | 1.20e-06 |  10.59 | 2.52e+00 |            
    7.50 | 5.83e+08 |     1809 |      100 | 2.95e-08 | 1.71e-07 |  13.56 | 1.41e+00 | 
    8.00 | 5.01e+09 |     1863 |      100 | 3.54e-09 | 2.00e-08 |  18.16 | 1.13e+00 | 
    
./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 8.0 -s 0.5 --max_bf 96 --max_w 8  --SNR Eb --lw true
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4504 |      101 | 4.16e-01 | 9.81e-01 |   0.00 | 2.60e+06 |            
    0.50 |      105 |     4444 |      101 | 4.03e-01 | 9.62e-01 |   0.00 | 2.52e+06 |            
    1.00 |      118 |     4398 |      101 | 3.55e-01 | 8.56e-01 |   0.00 | 2.31e+06 |            
    1.50 |      153 |     4364 |      101 | 2.72e-01 | 6.60e-01 |   0.00 | 1.92e+06 |            
    2.00 |      191 |     4192 |      101 | 2.09e-01 | 5.29e-01 |   0.00 | 1.49e+06 |            
    2.50 |      388 |     4032 |      101 | 9.90e-02 | 2.60e-01 |   0.00 | 8.74e+05 |            
    3.00 |      894 |     4037 |      101 | 4.30e-02 | 1.13e-01 |   0.00 | 3.53e+05 |            
    3.50 |     2663 |     3541 |      100 | 1.27e-02 | 3.76e-02 |   0.00 | 1.32e+05 |            
    4.00 |    14403 |     3676 |      100 | 2.43e-03 | 6.94e-03 |   0.00 | 3.08e+04 |            
    4.50 |    61629 |     3686 |      100 | 5.70e-04 | 1.62e-03 |   0.01 | 6.98e+03 |            
    5.00 |   326491 |     3397 |      100 | 9.91e-05 | 3.06e-04 |   0.06 | 1.35e+03 |            
    5.50 |  1986770 |     3312 |      100 | 1.59e-05 | 5.03e-05 |   0.37 | 2.39e+02 |            
    6.00 |  7790918 |     2551 |      100 | 3.12e-06 | 1.28e-05 |   1.71 | 4.37e+01 |            
    6.50 | 51509356 |     3091 |      100 | 5.72e-07 | 1.94e-06 |   4.51 | 9.38e+00 |            
    7.00 | 2.08e+08 |     2565 |      100 | 1.17e-07 | 4.80e-07 |   7.62 | 2.87e+00 |            
    7.50 | 1.30e+09 |     2987 |      100 | 2.18e-08 | 7.67e-08 |  11.62 | 1.46e+00 |    

./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 8.0 -s 0.5 --max_bf 128  --SNR Eb --lw true

# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 128 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4680 |      101 | 4.33e-01 | 9.81e-01 |   0.00 | 8.18e+06 |            
    0.50 |      108 |     4574 |      101 | 4.03e-01 | 9.35e-01 |   0.00 | 8.50e+06 |            
    1.00 |      125 |     4481 |      101 | 3.41e-01 | 8.08e-01 |   0.00 | 7.18e+06 |            
    1.50 |      163 |     4552 |      101 | 2.66e-01 | 6.20e-01 |   0.00 | 5.69e+06 |            
    2.00 |      220 |     4415 |      100 | 1.91e-01 | 4.55e-01 |   0.00 | 3.49e+06 |            
    2.50 |      513 |     4184 |      101 | 7.77e-02 | 1.97e-01 |   0.00 | 1.94e+06 |            
    3.00 |     1102 |     4086 |      100 | 3.53e-02 | 9.07e-02 |   0.00 | 6.25e+05 |            
    3.50 |     3523 |     4097 |      102 | 1.11e-02 | 2.90e-02 |   0.00 | 2.28e+05 |            
    4.00 |    16229 |     3721 |      100 | 2.18e-03 | 6.16e-03 |   0.00 | 4.37e+04 |            
    4.50 |    82868 |     3928 |      100 | 4.51e-04 | 1.21e-03 |   0.01 | 8.54e+03 |            
    5.00 |   396165 |     3423 |      100 | 8.23e-05 | 2.52e-04 |   0.06 | 1.53e+03 |            
    5.50 |  2103085 |     3505 |      101 | 1.59e-05 | 4.80e-05 |   0.35 | 2.69e+02 |            
    6.00 |  8421898 |     2584 |      100 | 2.92e-06 | 1.19e-05 |   1.75 | 4.59e+01 |            
    6.50 | 50662644 |     3194 |      100 | 6.00e-07 | 1.97e-06 |   4.65 | 9.69e+00 |            
    7.00 | 2.08e+08 |     2589 |      100 | 1.18e-07 | 4.80e-07 |   8.23 | 2.91e+00 |            
    7.50 | 1.34e+09 |     3014 |      100 | 2.15e-08 | 7.47e-08 |  11.82 | 1.46e+00 |       
 
 ./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 8.0 -s 0.5  --SNR Eb              

# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 8256 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4680 |      101 | 4.33e-01 | 9.81e-01 |   0.00 | 8.18e+06 |            
    0.50 |      108 |     4574 |      101 | 4.03e-01 | 9.35e-01 |   0.00 | 8.50e+06 |            
    1.00 |      125 |     4481 |      101 | 3.41e-01 | 8.08e-01 |   0.00 | 7.18e+06 |            
    1.50 |      163 |     4567 |      101 | 2.67e-01 | 6.20e-01 |   0.00 | 5.72e+06 |            
    2.00 |      220 |     4415 |      100 | 1.91e-01 | 4.55e-01 |   0.00 | 3.49e+06 |            
    2.50 |      513 |     4184 |      101 | 7.77e-02 | 1.97e-01 |   0.00 | 1.94e+06 |            
    3.00 |     1101 |     4086 |      100 | 3.53e-02 | 9.08e-02 |   0.00 | 6.25e+05 |            
    3.50 |     3515 |     4071 |      101 | 1.10e-02 | 2.87e-02 |   0.00 | 2.28e+05 |            
    4.00 |    16238 |     3721 |      100 | 2.18e-03 | 6.16e-03 |   0.00 | 4.37e+04 |            
    4.50 |    82868 |     3928 |      100 | 4.51e-04 | 1.21e-03 |   0.01 | 8.54e+03 |            
    5.00 |   396165 |     3423 |      100 | 8.23e-05 | 2.52e-04 |   0.06 | 1.53e+03 |            
    5.50 |  2103085 |     3505 |      101 | 1.59e-05 | 4.80e-05 |   0.35 | 2.69e+02 |            
    6.00 |  8416487 |     2584 |      100 | 2.92e-06 | 1.19e-05 |   1.72 | 4.59e+01 |            
    6.50 | 50672072 |     3194 |      100 | 6.00e-07 | 1.97e-06 |   4.61 | 9.69e+00 |            
    7.00 | 2.08e+08 |     2589 |      100 | 1.18e-07 | 4.80e-07 |   7.98 | 2.91e+00 |            
    7.50 | 1.34e+09 |     3014 |      100 | 2.15e-08 | 7.47e-08 |  11.97 | 1.46e+00 |      
    
./GRAND --code_type POLAR --dec_type SGRAND  -K 105 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_q 10000000  --SNR Eb 
# K=105 C=11 N=128 S=0 POLAR 
# SGRAND Q:1.00e+07 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4556 |      101 | 4.21e-01 | 9.81e-01 |   0.00 | 5.64e+06 |            
    0.50 |      108 |     4389 |      101 | 3.87e-01 | 9.35e-01 |   0.00 | 5.55e+06 |            
    1.00 |      125 |     4445 |      101 | 3.39e-01 | 8.08e-01 |   0.00 | 4.92e+06 |            
    1.50 |      161 |     4421 |      100 | 2.62e-01 | 6.21e-01 |   0.00 | 4.05e+06 |            
    2.00 |      234 |     4377 |      100 | 1.78e-01 | 4.27e-01 |   0.00 | 2.48e+06 |            
    2.50 |      515 |     4135 |      100 | 7.65e-02 | 1.94e-01 |   0.00 | 1.49e+06 |            
    3.00 |     1289 |     4084 |      101 | 3.02e-02 | 7.84e-02 |   0.00 | 4.48e+05 |            
    3.50 |     4540 |     3990 |      100 | 8.37e-03 | 2.20e-02 |   0.00 | 1.48e+05 |            
    4.00 |    25725 |     3926 |      100 | 1.45e-03 | 3.89e-03 |   0.00 | 2.76e+04 |            
    4.50 |   169423 |     3856 |      100 | 2.17e-04 | 5.90e-04 |   0.01 | 4.11e+03 |            
    5.00 |   907972 |     3167 |      100 | 3.32e-05 | 1.10e-04 |   0.07 | 4.92e+02 |            
    5.50 |  5318507 |     3049 |      100 | 5.46e-06 | 1.88e-05 |   0.52 | 5.77e+01 |            
    6.00 | 33816308 |     2524 |      100 | 7.11e-07 | 2.96e-06 |   1.64 | 9.93e+00 |            
    6.50 | 1.64e+08 |     2259 |      100 | 1.32e-07 | 6.12e-07 |   2.98 | 3.10e+00 |            
    7.00 | 1.05e+09 |     2828 |      100 | 2.57e-08 | 9.55e-08 |   4.87 | 1.66e+00 |       
    
    /////////////// LIST Decoders /////////////////////////////////////////

./5G_simu -l U -A 105 -E 128 -m 0.0 -M 8.5 -s 0.5 -e 100 -d FSCL_CA -f 5G -L 8 --rm NO -t 6 --crc_size 11

# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 0 : 0.5 : 8.5
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 105
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 116,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(8)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      100 |     4532 |      100 | 3.91e-01 | 1.00e+00 ||     0.41 | 00h00'00
    0.50 |      101 |     4826 |      100 | 4.12e-01 | 9.90e-01 ||     0.42 | 00h00'00
    1.00 |      104 |     4496 |      100 | 3.73e-01 | 9.62e-01 ||     0.43 | 00h00'00
    1.50 |      110 |     4120 |      100 | 3.23e-01 | 9.09e-01 ||     0.53 | 00h00'00
    2.00 |      128 |     3946 |      100 | 2.66e-01 | 7.81e-01 ||     0.53 | 00h00'00
    2.50 |      171 |     3778 |      101 | 1.90e-01 | 5.91e-01 ||     0.55 | 00h00'00
    3.00 |      233 |     3673 |      102 | 1.36e-01 | 4.38e-01 ||     0.85 | 00h00'00
    3.50 |      529 |     3541 |      102 | 5.77e-02 | 1.93e-01 ||     1.39 | 00h00'00
    4.00 |     1133 |     3331 |      100 | 2.53e-02 | 8.83e-02 ||     1.73 | 00h00'00
    4.50 |     5439 |     3178 |      100 | 5.04e-03 | 1.84e-02 ||     2.54 | 00h00'00
    5.00 |    21052 |     2719 |      100 | 1.11e-03 | 4.75e-03 ||     2.67 | 00h00'00
    5.50 |   189204 |     3065 |      100 | 1.40e-04 | 5.29e-04 ||     2.76 | 00h00'07
    6.00 |  1978436 |     2939 |      100 | 1.28e-05 | 5.05e-05 ||     2.52 | 00h01'31
    6.50 | 39515280 |     2689 |      100 | 5.87e-07 | 2.53e-06 ||     2.48 | 00h30'46
    7.00 | 6.19e+08 |     2535 |      100 | 3.53e-08 | 1.62e-07 ||     2.16 | 09h12'55
^C  7.50 | 7.63e+09 |     1948 |       86 | 2.20e-09 | 1.13e-08 ||     2.19 | 18h16'409

    ./5G_simu -l U -A 105 -E 128 -m 0.0 -M 7.5 -s 0.5 -e 100 -d FSCL_CA -f 5G -L 16 --rm NO -t 6 --crc_size 11
# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 0 : 0.5 : 7.5
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 105
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 116,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(16)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      103 |     4674 |      103 | 3.91e-01 | 1.00e+00 ||     0.33 | 00h00'00
    0.50 |      103 |     4752 |      103 | 3.98e-01 | 1.00e+00 ||     0.37 | 00h00'00
    1.00 |      109 |     4697 |      104 | 3.71e-01 | 9.54e-01 ||     0.32 | 00h00'00
    1.50 |      119 |     4481 |      103 | 3.25e-01 | 8.66e-01 ||     0.43 | 00h00'00
    2.00 |      146 |     4153 |      103 | 2.45e-01 | 7.05e-01 ||     0.38 | 00h00'00
    2.50 |      169 |     4270 |      102 | 2.18e-01 | 6.04e-01 ||     0.33 | 00h00'00
    3.00 |      318 |     3868 |      103 | 1.05e-01 | 3.24e-01 ||     0.69 | 00h00'00
    3.50 |      610 |     3542 |      101 | 5.01e-02 | 1.66e-01 ||     0.72 | 00h00'00
    4.00 |     2154 |     3389 |      100 | 1.36e-02 | 4.64e-02 ||     0.91 | 00h00'00
    4.50 |     8502 |     3424 |      100 | 3.47e-03 | 1.18e-02 ||     0.95 | 00h00'01
    5.00 |    49764 |     3105 |      100 | 5.38e-04 | 2.01e-03 ||     1.00 | 00h00'05
    5.50 |   559567 |     3237 |      100 | 4.99e-05 | 1.79e-04 ||     0.88 | 00h01'14
    6.00 |  7381644 |     2865 |      100 | 3.35e-06 | 1.35e-05 ||     0.84 | 00h17'00
    6.50 | 1.06e+08 |     2924 |      100 | 2.38e-07 | 9.44e-07 ||     0.82 | 04h09'37
    7.00 | 1.13e+09 |     2520 |      100 | 1.92e-08 | 8.82e-08 ||     0.69 | 52h42'58

./5G_simu -l U -A 105 -E 128 -m 0.0 -M 8.5 -s 0.5 -e 100 -d FSCL_CA -f 5G -L 8 --rm NO -t 6 --crc_size 11

# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 0 : 0.5 : 8.5
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 105
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 116,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(8)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      100 |     4532 |      100 | 3.91e-01 | 1.00e+00 ||     0.41 | 00h00'00
    0.50 |      101 |     4826 |      100 | 4.12e-01 | 9.90e-01 ||     0.42 | 00h00'00
    1.00 |      104 |     4496 |      100 | 3.73e-01 | 9.62e-01 ||     0.43 | 00h00'00
    1.50 |      110 |     4120 |      100 | 3.23e-01 | 9.09e-01 ||     0.53 | 00h00'00
    2.00 |      128 |     3946 |      100 | 2.66e-01 | 7.81e-01 ||     0.53 | 00h00'00
    2.50 |      171 |     3778 |      101 | 1.90e-01 | 5.91e-01 ||     0.55 | 00h00'00
    3.00 |      233 |     3673 |      102 | 1.36e-01 | 4.38e-01 ||     0.85 | 00h00'00
    3.50 |      529 |     3541 |      102 | 5.77e-02 | 1.93e-01 ||     1.39 | 00h00'00
    4.00 |     1133 |     3331 |      100 | 2.53e-02 | 8.83e-02 ||     1.73 | 00h00'00
    4.50 |     5439 |     3178 |      100 | 5.04e-03 | 1.84e-02 ||     2.54 | 00h00'00
    5.00 |    21052 |     2719 |      100 | 1.11e-03 | 4.75e-03 ||     2.67 | 00h00'00
    5.50 |   189204 |     3065 |      100 | 1.40e-04 | 5.29e-04 ||     2.76 | 00h00'07
    6.00 |  1978436 |     2939 |      100 | 1.28e-05 | 5.05e-05 ||     2.52 | 00h01'31
    6.50 | 39515280 |     2689 |      100 | 5.87e-07 | 2.53e-06 ||     2.48 | 00h30'46
    7.00 | 6.19e+08 |     2535 |      100 | 3.53e-08 | 1.62e-07 ||     2.16 | 09h12'55
    7.50 | 6.19e+08 |     2535 |      63  | 2.02e-09 | 1.08e-08 ||     2.16 | 09h12'55 // 
    
./5G_simu -l U -A 105 -E 128 -m 0.0 -M 7.0 -s 0.5 -e 100 -d FSCL_CA -f 5G -L 32 --rm NO -t 6 --crc_size 11

# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 0 : 0.5 : 7
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 105
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 116,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(32)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      105 |     4726 |      105 | 3.88e-01 | 1.00e+00 ||     0.12 | 00h00'00
    0.50 |      105 |     4698 |      105 | 3.86e-01 | 1.00e+00 ||     0.13 | 00h00'00
    1.00 |      108 |     4758 |      105 | 3.80e-01 | 9.72e-01 ||     0.19 | 00h00'00
    1.50 |      116 |     4272 |      104 | 3.17e-01 | 8.97e-01 ||     0.15 | 00h00'00
    2.00 |      151 |     4153 |      102 | 2.37e-01 | 6.75e-01 ||     0.17 | 00h00'00
    2.50 |      213 |     4199 |      104 | 1.70e-01 | 4.88e-01 ||     0.18 | 00h00'00
    3.00 |      391 |     3940 |      100 | 8.69e-02 | 2.56e-01 ||     0.21 | 00h00'00
    3.50 |      870 |     3978 |      101 | 3.94e-02 | 1.16e-01 ||     0.23 | 00h00'00
    4.00 |     3731 |     3717 |      101 | 8.59e-03 | 2.71e-02 ||     0.24 | 00h00'01
    4.50 |    14866 |     3260 |      100 | 1.89e-03 | 6.73e-03 ||     0.25 | 00h00'06
    5.00 |   116563 |     3061 |      100 | 2.26e-04 | 8.58e-04 ||     0.25 | 00h00'54
    5.50 |  1459505 |     3304 |      100 | 1.95e-05 | 6.85e-05 ||     0.25 | 00h11'28
    6.00 | 18769988 |     3194 |      100 | 1.47e-06 | 5.33e-06 ||     0.25 | 02h24'56
    6.50 | 1.56e+08 |     2789 |      100 | 1.54e-07 | 6.39e-07 ||     0.20 | 24h55'24
    7.00 | 9.64e+08 |     1794 |       74 | 1.60e-08 | 7.68e-08 ||     0.23 | 48h01'026


    
//////////////////////////////////////////////// 128 , 99, CRC 11 ////////////////////////

./GRAND --code_type POLAR --dec_type ABGRAND  -K 99 -N 128 -C 11  -m 0 -M 10 -s 0.5 --SNR Eb --max_w 4
# K=99 C=11 N=128 S=0 POLAR 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      251 |    10562 |      251 | 4.25e-01 | 1.00e+00 |   0.02 | 3.50e+05 |            
    0.50 |      280 |    11215 |      279 | 4.05e-01 | 9.96e-01 |   0.03 | 3.48e+05 |            
    1.00 |      280 |    11293 |      275 | 4.07e-01 | 9.82e-01 |   0.03 | 3.45e+05 |            
    1.50 |      275 |    10049 |      273 | 3.69e-01 | 9.93e-01 |   0.03 | 3.47e+05 |            
    2.00 |      299 |    10499 |      286 | 3.55e-01 | 9.57e-01 |   0.03 | 3.39e+05 |            
    2.50 |      298 |     8949 |      263 | 3.03e-01 | 8.83e-01 |   0.03 | 3.20e+05 |            
    3.00 |      337 |     7956 |      255 | 2.38e-01 | 7.57e-01 |   0.03 | 2.87e+05 |            
    3.50 |      410 |     7146 |      238 | 1.76e-01 | 5.80e-01 |   0.04 | 2.38e+05 |            
    4.00 |      560 |     6145 |      217 | 1.11e-01 | 3.87e-01 |   0.05 | 1.79e+05 |            
    4.50 |      851 |     5161 |      186 | 6.13e-02 | 2.19e-01 |   0.08 | 1.18e+05 |            
    5.00 |     1539 |     4119 |      142 | 2.70e-02 | 9.23e-02 |   0.15 | 6.17e+04 |            
    5.50 |     3154 |     3226 |      110 | 1.03e-02 | 3.49e-02 |   0.31 | 2.84e+04 |            
    6.00 |    11973 |     3038 |      115 | 2.56e-03 | 9.60e-03 |   0.76 | 1.11e+04 |            
    6.50 |    46756 |     2569 |      104 | 5.55e-04 | 2.22e-03 |   2.03 | 3.97e+03 |            
    7.00 |   261763 |     2618 |      104 | 1.01e-04 | 3.97e-04 |   5.63 | 1.14e+03 |            
    7.50 |  1556553 |     2802 |      101 | 1.82e-05 | 6.49e-05 |  11.23 | 3.03e+02 |            
    8.00 | 13190119 |     2772 |      100 | 2.12e-06 | 7.58e-06 |  22.20 | 7.60e+01 |            
    8.50 | 1.76e+08 |     2719 |      100 | 1.56e-07 | 5.67e-07 |  24.52 | 1.78e+01 |            
    9.00 | 2.35e+09 |     2400 |      100 | 1.03e-08 | 4.26e-08 |  25.82 | 5.26e+00 |  
    
./GRAND --code_type POLAR --dec_type ORBGRAND  -K 99 -N 128 -C 11  -m 0 -M 8.0 -s 0.5 --max_bf 64 --max_w 6  --SNR Eb --lw true 
# K=99 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 64 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     4207 |      102 | 4.17e-01 | 1.00e+00 |   0.00 | 1.17e+05 |            
    0.50 |      103 |     4171 |      102 | 4.09e-01 | 9.90e-01 |   0.00 | 1.16e+05 |            
    1.00 |      105 |     4152 |      102 | 3.99e-01 | 9.71e-01 |   0.00 | 1.15e+05 |            
    1.50 |      110 |     3895 |      101 | 3.58e-01 | 9.18e-01 |   0.00 | 1.09e+05 |            
    2.00 |      128 |     3827 |      105 | 3.02e-01 | 8.20e-01 |   0.00 | 1.02e+05 |            
    2.50 |      158 |     3829 |      104 | 2.45e-01 | 6.58e-01 |   0.00 | 8.29e+04 |            
    3.00 |      294 |     3363 |      103 | 1.16e-01 | 3.50e-01 |   0.00 | 5.04e+04 |            
    3.50 |      523 |     3613 |      102 | 6.98e-02 | 1.95e-01 |   0.00 | 3.08e+04 |            
    4.00 |     1408 |     3205 |      103 | 2.30e-02 | 7.32e-02 |   0.00 | 1.29e+04 |            
    4.50 |     5114 |     3150 |      101 | 6.22e-03 | 1.97e-02 |   0.01 | 4.52e+03 |            
    5.00 |    23112 |     2912 |      102 | 1.27e-03 | 4.41e-03 |   0.05 | 1.24e+03 |            
    5.50 |   144032 |     2671 |      101 | 1.87e-04 | 7.01e-04 |   0.26 | 2.82e+02 |            
    6.00 |   985480 |     2027 |      101 | 2.08e-05 | 1.02e-04 |   1.33 | 6.32e+01 |            
    6.50 |  6663720 |     2137 |      100 | 3.24e-06 | 1.50e-05 |   3.73 | 1.46e+01 |            
    7.00 | 45120972 |     1426 |      100 | 3.19e-07 | 2.22e-06 |   6.65 | 4.13e+00 |            
    7.50 | 3.83e+08 |     1570 |      100 | 4.14e-08 | 2.61e-07 |   9.62 | 1.77e+00 |            
   8.00 | 1.96e+09 |      872 |       60 | 4.48e-09 | 3.05e-08 |  13.27 | 1.23e+00 |     

./GRAND --code_type POLAR --dec_type ORBGRAND  -K 99 -N 128 -C 11  -m 0 -M 8.0 -s 0.5 --max_bf 96 --max_w 8  --SNR Eb --lw true 
# K=99 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     4163 |      101 | 4.12e-01 | 9.90e-01 |   0.00 | 3.10e+06 |            
    0.50 |      103 |     4121 |      101 | 4.04e-01 | 9.81e-01 |   0.00 | 3.06e+06 |            
    1.00 |      116 |     4166 |      101 | 3.63e-01 | 8.71e-01 |   0.00 | 2.80e+06 |            
    1.50 |      127 |     3887 |      101 | 3.09e-01 | 7.95e-01 |   0.00 | 2.55e+06 |            
    2.00 |      159 |     3891 |      101 | 2.47e-01 | 6.35e-01 |   0.00 | 2.18e+06 |            
    2.50 |      297 |     3792 |      101 | 1.29e-01 | 3.40e-01 |   0.00 | 1.30e+06 |            
    3.00 |      610 |     3912 |      100 | 6.48e-02 | 1.64e-01 |   0.00 | 6.86e+05 |            
    3.50 |     1687 |     3492 |      100 | 2.09e-02 | 5.93e-02 |   0.00 | 2.76e+05 |            
    4.00 |     6655 |     3281 |      101 | 4.98e-03 | 1.52e-02 |   0.00 | 8.56e+04 |            
    4.50 |    42344 |     3236 |      100 | 7.72e-04 | 2.36e-03 |   0.00 | 1.82e+04 |            
    5.00 |   324059 |     3282 |      100 | 1.02e-04 | 3.09e-04 |   0.02 | 3.39e+03 |            
    5.50 |  2963692 |     2637 |      100 | 8.99e-06 | 3.37e-05 |   0.14 | 6.08e+02 |            
    6.00 | 33164350 |     2316 |      100 | 7.05e-07 | 3.02e-06 |   0.83 | 1.05e+02 |            
    6.50 | 2.66e+08 |     1852 |      100 | 7.04e-08 | 3.76e-07 |   2.95 | 2.14e+01 |            
    7.00 | 1.30e+09 |      879 |       48 | 6.84e-09 | 3.70e-08 |   6.28 | 5.14e+00 |   
    

////////////////////////////////// LIST DECODERS ////////////////////////////////////////////////////////////////


==> data_EbNo/Polar/128_105/DSCF.txt <==
#Component Versions:
#ppile: Friendly DSCF
# N: 128 k: 105 CRC: 11 T: 50 W: 2
#SNR	 BER         SER         FER         AvgIters FrameCnt ErrCnt   Time # SNR = eB/nO
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      BER |      SER |      FER | AvgIters | FrameCnt |ErrCnt  |  Time    |
# -------|----------|----------|----------|----------|----------|--------|----------|
1.00e+00 3.85044e-01 3.85044e-01 9.67500e-01 4.93e+01 1.00e+04 9.68e+03 0:1:38
1.50e+00 3.52845e-01 3.52845e-01 9.17800e-01 4.75e+01 1.00e+04 9.18e+03 0:1:41
2.00e+00 2.99802e-01 2.99802e-01 8.08000e-01 4.31e+01 1.00e+04 8.08e+03 0:1:36
2.50e+00 2.26482e-01 2.26482e-01 6.32000e-01 3.56e+01 1.00e+04 6.32e+03 0:1:25
3.00e+00 1.46331e-01 1.46331e-01 4.21900e-01 2.55e+01 1.00e+04 4.22e+03 0:1:79
3.50e+00 7.08750e-02 7.08750e-02 2.11300e-01 1.47e+01 1.00e+04 2.11e+03 0:0:43
4.00e+00 2.61612e-02 2.61612e-02 7.86000e-02 6.85e+00 1.00e+04 7.86e+02 0:0:21
4.50e+00 5.73190e-03 5.73190e-03 1.79000e-02 2.74e+00 1.00e+04 1.79e+02 0:0:9
4.75e+00 2.71638e-03 2.71638e-03 8.40000e-03 1.87e+00 1.00e+04 8.40e+01 0:0:6
5.00e+00 9.78167e-04 9.78167e-04 3.23269e-03 1.36e+00 1.55e+04 5.00e+01 0:0:7
5.25e+00 2.90845e-04 2.90845e-04 9.79048e-04 1.16e+00 5.11e+04 5.00e+01 0:0:21
5.50e+00 9.19670e-05 9.19670e-05 2.87707e-04 1.07e+00 1.74e+05 5.00e+01 0:1:79
5.75e+00 2.75340e-05 2.75340e-05 8.75053e-05 1.03e+00 5.71e+05 5.00e+01 0:3:33
6.00e+00 9.68693e-06 9.68693e-06 3.50057e-05 1.01e+00 1.43e+06 5.00e+01 0:8:49
6.25e+00 3.22526e-06 3.22526e-06 1.08696e-05 1.01e+00 4.60e+06 5.00e+01 0:28:16
6.50e+00 8.18264e-07 8.18264e-07 2.98674e-06 1.00e+00 1.67e+07 5.00e+01 1:40:24
6.75e+00 2.40009e-07 2.40009e-07 7.66970e-07 1.00e+00 6.52e+07 5.00e+01 6:17:57
7.00e+00 6.51128e-08 6.51128e-08 2.17878e-07 1.00e+00 8.26e+07 1.80e+01 7:58:21


==> data_EbNo/Polar/128_105/DSCF_N128_K105_C11_w2_Tmax50.txt <==
#===========Configurations============= BY NGHIA
#proc: 20
#code: pc
#N: 128
#K: 105
#C: 11
#L: 4
#S: 100
#CE: 0
#I_max: 2
#I_min: 1
#P_max: 0
#S_max: 0
#T_max: 50
#Decoder: DSCF
#policy: per
#train: 0
#data: 0
#quan: 0
#n: 5
#m: 3
#zero_cw: 0
#eval_x: 0
#SNR_b: 0.0
#SNR_s: 0.5
#SNR_e: 10.0
#T_FER: 1e-05
#UFrame: 500
#M_Frame: 50000000
#m_Frame: 100000
#m_Error: 100
#s_Error: 50
#========================================
  Eb/N0 |       FC |      FEC |      BEC |         FER |         BER |         CMP
| 0.000 |   100000 |    99673 |  4689187 | 9.96730E-01 | 4.46589E-01 | 0.00000E+00 
| 0.500 |   100000 |    98823 |  4542786 | 9.88230E-01 | 4.32646E-01 | 0.00000E+00 
| 1.000 |   100000 |    96205 |  4291927 | 9.62050E-01 | 4.08755E-01 | 0.00000E+00 
| 1.500 |   100000 |    89688 |  3882068 | 8.96880E-01 | 3.69721E-01 | 0.00000E+00 
| 2.000 |   100000 |    76536 |  3210925 | 7.65360E-01 | 3.05802E-01 | 0.00000E+00 
| 2.500 |   100000 |    56463 |  2302074 | 5.64630E-01 | 2.19245E-01 | 0.00000E+00 
| 3.000 |   100000 |    34059 |  1354766 | 3.40590E-01 | 1.29025E-01 | 0.00000E+00 
| 3.500 |    99500 |    15644 |   607135 | 1.57226E-01 | 5.81129E-02 | 0.00000E+00 
| 4.000 |   100000 |     5465 |   207846 | 5.46500E-02 | 1.97949E-02 | 0.00000E+00 
| 4.500 |   100000 |     1330 |    49046 | 1.33000E-02 | 4.67105E-03 | 0.00000E+00 
| 5.000 |   100000 |      265 |     9112 | 2.65000E-03 | 8.67810E-04 | 0.00000E+00 
| 5.500 |   257342 |      100 |     3661 | 3.88588E-04 | 1.35488E-04 | 0.00000E+00 
| 6.000 |  2505489 |      100 |     3164 | 3.99124E-05 | 1.20269E-05 | 0.00000E+00
| 6.500 | 22439087 |       99 |     3445 | 4.41194E-06 | 1.46216E-06 | 0.00000E+00
| 7.000 | 107288189 |       40 |     1206 | 3.72828E-07 | 1.07055E-07 | 0.00000E+00 



==> data_EbNo/Polar/128_105/GRANDAB.txt <==
#./GRAND --code_type POLAR --dec_type ABGRAND  -K 105 -N 128 -C 11  -m 0 -M 10 -s 0.5 --SNR Eb --max_w 3

# K=105 C=11 N=128 S=0 POLAR 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      580 |    25868 |      580 | 4.25e-01 | 1.00e+00 |   0.06 | 3.42e+05 |            
    0.50 |      596 |    25750 |      596 | 4.11e-01 | 1.00e+00 |   0.06 | 3.42e+05 |            
    1.00 |      608 |    25129 |      605 | 3.94e-01 | 9.95e-01 |   0.06 | 3.40e+05 |            
    1.50 |      611 |    23434 |      592 | 3.65e-01 | 9.69e-01 |   0.06 | 3.36e+05 |            
    2.00 |      632 |    21130 |      567 | 3.18e-01 | 8.97e-01 |   0.07 | 3.19e+05 |            
    2.50 |      710 |    20549 |      581 | 2.76e-01 | 8.18e-01 |   0.07 | 2.96e+05 |            
    3.00 |      763 |    18812 |      549 | 2.35e-01 | 7.20e-01 |   0.08 | 2.66e+05 |            
    3.50 |     1066 |    17499 |      508 | 1.56e-01 | 4.77e-01 |   0.11 | 1.95e+05 |            
    4.00 |     1487 |    13880 |      437 | 8.89e-02 | 2.94e-01 |   0.15 | 1.40e+05 |            
    4.50 |     2493 |    12277 |      390 | 4.69e-02 | 1.56e-01 |   0.26 | 8.29e+04 |            
    5.00 |     4512 |     9120 |      313 | 1.93e-02 | 6.94e-02 |   0.50 | 4.20e+04 |            
    5.50 |     9356 |     7860 |      269 | 8.00e-03 | 2.88e-02 |   1.10 | 1.83e+04 |            
    6.00 |    18629 |     3509 |      132 | 1.79e-03 | 7.09e-03 |   3.27 | 6.83e+03 |            
    6.50 |    63903 |     3813 |      122 | 5.68e-04 | 1.91e-03 |   8.05 | 2.14e+03 |            
    7.00 |   255113 |     2794 |      105 | 1.04e-04 | 4.12e-04 |  22.36 | 5.92e+02 |            
    7.50 |   875249 |     2277 |      101 | 2.48e-05 | 1.15e-04 |  35.05 | 1.42e+02 |            
    8.00 |  3706453 |     2562 |      103 | 6.58e-06 | 2.78e-05 |  42.15 | 3.48e+01 |            
    8.50 | 16204487 |     2485 |      100 | 1.46e-06 | 6.17e-06 |  46.37 | 8.92e+00 |            
    9.00 | 92102048 |     2242 |      100 | 2.32e-07 | 1.09e-06 |  48.53 | 3.23e+00 |            
    9.50 | 4.85e+08 |     2262 |      100 | 4.44e-08 | 2.06e-07 |  53.27 | 1.70e+00 |            
   10.00 | 2.82e+09 |     2529 |      100 | 8.55e-09 | 3.55e-08 |  50.51 | 1.23e+00 |  

==> data_EbNo/Polar/128_105/ORBGRAND_LW128.txt <==
#./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 8.0 -s 0.5 --max_bf 128  --SNR Eb --lw true
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 128 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4680 |      101 | 4.33e-01 | 9.81e-01 |   0.00 | 8.18e+06 |            
    0.50 |      108 |     4574 |      101 | 4.03e-01 | 9.35e-01 |   0.00 | 8.50e+06 |            
    1.00 |      125 |     4481 |      101 | 3.41e-01 | 8.08e-01 |   0.00 | 7.18e+06 |            
    1.50 |      163 |     4552 |      101 | 2.66e-01 | 6.20e-01 |   0.00 | 5.69e+06 |            
    2.00 |      220 |     4415 |      100 | 1.91e-01 | 4.55e-01 |   0.00 | 3.49e+06 |            
    2.50 |      513 |     4184 |      101 | 7.77e-02 | 1.97e-01 |   0.00 | 1.94e+06 |            
    3.00 |     1102 |     4086 |      100 | 3.53e-02 | 9.07e-02 |   0.00 | 6.25e+05 |            
    3.50 |     3523 |     4097 |      102 | 1.11e-02 | 2.90e-02 |   0.00 | 2.28e+05 |            
    4.00 |    16229 |     3721 |      100 | 2.18e-03 | 6.16e-03 |   0.00 | 4.37e+04 |            
    4.50 |    82868 |     3928 |      100 | 4.51e-04 | 1.21e-03 |   0.01 | 8.54e+03 |            
    5.00 |   396165 |     3423 |      100 | 8.23e-05 | 2.52e-04 |   0.06 | 1.53e+03 |            
    5.50 |  2103085 |     3505 |      101 | 1.59e-05 | 4.80e-05 |   0.35 | 2.69e+02 |            
    6.00 |  8421898 |     2584 |      100 | 2.92e-06 | 1.19e-05 |   1.75 | 4.59e+01 |            
    6.50 | 50662644 |     3194 |      100 | 6.00e-07 | 1.97e-06 |   4.65 | 9.69e+00 |            
    7.00 | 2.08e+08 |     2589 |      100 | 1.18e-07 | 4.80e-07 |   8.23 | 2.91e+00 |            
    7.50 | 1.34e+09 |     3014 |      100 | 2.15e-08 | 7.47e-08 |  11.82 | 1.46e+00 | 

==> data_EbNo/Polar/128_105/ORBGRAND_LW64.txt <==
#./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_bf 64 --SNR Eb --lw true  
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 64 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      119 |     5356 |      119 | 4.29e-01 | 1.00e+00 |   0.00 | 1.57e+05 |            
    0.50 |      115 |     4772 |      113 | 3.95e-01 | 9.83e-01 |   0.00 | 1.58e+05 |            
    1.00 |      156 |     6358 |      148 | 3.88e-01 | 9.49e-01 |   0.00 | 1.54e+05 |            
    1.50 |      125 |     4527 |      107 | 3.45e-01 | 8.56e-01 |   0.00 | 1.38e+05 |            
    2.00 |      149 |     3865 |      104 | 2.47e-01 | 6.98e-01 |   0.01 | 1.16e+05 |            
    2.50 |      237 |     4353 |      112 | 1.75e-01 | 4.73e-01 |   0.01 | 8.85e+04 |            
    3.00 |      446 |     3463 |      100 | 7.39e-02 | 2.24e-01 |   0.01 | 4.75e+04 |            
    3.50 |     1330 |     4127 |      120 | 2.96e-02 | 9.02e-02 |   0.03 | 2.24e+04 |            
    4.00 |     3292 |     3539 |      103 | 1.02e-02 | 3.13e-02 |   0.07 | 9.05e+03 |            
    4.50 |    15979 |     3097 |      108 | 1.85e-03 | 6.76e-03 |   0.28 | 2.60e+03 |            
    5.00 |    80167 |     3208 |      107 | 3.81e-04 | 1.33e-03 |   1.11 | 6.38e+02 |            
    5.50 |   470099 |     2404 |      103 | 4.87e-05 | 2.19e-04 |   5.12 | 1.35e+02 |            
    6.00 |  1975925 |     2286 |      100 | 1.10e-05 | 5.06e-05 |  15.12 | 3.30e+01 |            
    6.50 | 16137988 |     2226 |      102 | 1.31e-06 | 6.32e-06 |  33.08 | 7.60e+00 |            
    7.00 | 83311504 |     2007 |      100 | 2.29e-07 | 1.20e-06 |  57.75 | 2.61e+00 |            
    7.50 | 5.83e+08 |     1830 |      100 | 2.99e-08 | 1.72e-07 |  86.74 | 1.42e+00 | 

==> data_EbNo/Polar/128_105/ORBGRAND_LW64_HW6.txt <==
#./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_bf 64 --max_w 6  --SNR Eb --lw true 
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 64 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      101 |     4475 |      101 | 4.22e-01 | 1.00e+00 |   0.00 | 1.15e+05 |            
    0.50 |      102 |     4387 |      102 | 4.10e-01 | 1.00e+00 |   0.00 | 1.16e+05 |            
    1.00 |      114 |     4678 |      111 | 3.91e-01 | 9.74e-01 |   0.00 | 1.15e+05 |            
    1.50 |      124 |     4456 |      110 | 3.42e-01 | 8.87e-01 |   0.00 | 1.06e+05 |            
    2.00 |      142 |     4083 |      107 | 2.74e-01 | 7.54e-01 |   0.00 | 9.22e+04 |            
    2.50 |      216 |     4262 |      107 | 1.88e-01 | 4.95e-01 |   0.00 | 6.82e+04 |            
    3.00 |      379 |     3600 |      104 | 9.05e-02 | 2.74e-01 |   0.00 | 3.92e+04 |            
    3.50 |      867 |     3646 |      101 | 4.01e-02 | 1.16e-01 |   0.01 | 1.97e+04 |            
    4.00 |     2783 |     3403 |      103 | 1.16e-02 | 3.70e-02 |   0.02 | 7.69e+03 |            
    4.50 |    10554 |     3329 |      106 | 3.00e-03 | 1.00e-02 |   0.07 | 2.44e+03 |            
    5.00 |    50425 |     3080 |      102 | 5.82e-04 | 2.02e-03 |   0.28 | 6.19e+02 |            
    5.50 |   337577 |     2498 |      101 | 7.05e-05 | 2.99e-04 |   1.41 | 1.29e+02 |            
    6.00 |  1846816 |     2439 |      100 | 1.26e-05 | 5.41e-05 |   4.47 | 2.95e+01 |            
    6.50 | 15822987 |     2227 |      100 | 1.34e-06 | 6.32e-06 |   7.90 | 7.14e+00 |            
    7.00 | 83635688 |     1992 |      100 | 2.27e-07 | 1.20e-06 |  10.59 | 2.52e+00 |            
    7.50 | 5.83e+08 |     1809 |      100 | 2.95e-08 | 1.71e-07 |  13.56 | 1.41e+00 | 
    8.00 | 5.01e+09 |     1863 |      100 | 3.54e-09 | 2.00e-08 |  18.16 | 1.13e+00 | 

==> data_EbNo/Polar/128_105/ORBGRAND_LW64_HW6_quant.txt <==
# ./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_bf 64 --max_w 6  --SNR Eb --lw true --q_llr 5 --q_f 3 
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 64 | HW: 6 | Precomp: 32 | Q(5, 3)
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     4511 |      102 | 4.21e-01 | 1.00e+00 |   0.00 | 1.15e+05 |            
    0.50 |      102 |     4388 |      102 | 4.10e-01 | 1.00e+00 |   0.00 | 1.17e+05 |            
    1.00 |      107 |     4430 |      104 | 3.94e-01 | 9.72e-01 |   0.00 | 1.15e+05 |            
    1.50 |      119 |     4118 |      103 | 3.30e-01 | 8.66e-01 |   0.00 | 1.06e+05 |            
    2.00 |      134 |     4065 |      104 | 2.89e-01 | 7.76e-01 |   0.00 | 9.43e+04 |            
    2.50 |      193 |     4157 |      102 | 2.05e-01 | 5.28e-01 |   0.00 | 6.96e+04 |            
    3.00 |      367 |     3716 |      105 | 9.64e-02 | 2.86e-01 |   0.00 | 4.08e+04 |            
    3.50 |      763 |     3774 |      100 | 4.71e-02 | 1.31e-01 |   0.00 | 2.22e+04 |            
    4.00 |     2296 |     3269 |      101 | 1.36e-02 | 4.40e-02 |   0.01 | 8.36e+03 |            
    4.50 |     9371 |     3405 |      103 | 3.46e-03 | 1.10e-02 |   0.03 | 2.68e+03 |            
    5.00 |    41904 |     3146 |      101 | 7.15e-04 | 2.41e-03 |   0.12 | 7.48e+02 |            
    5.50 |   279566 |     2731 |      101 | 9.30e-05 | 3.61e-04 |   0.60 | 1.54e+02 |            
    6.00 |  1794014 |     2616 |      100 | 1.39e-05 | 5.57e-05 |   1.95 | 3.53e+01 |            
    6.50 |  9245284 |     2191 |      100 | 2.26e-06 | 1.08e-05 |   4.18 | 8.77e+00 |            
    7.00 | 59612308 |     2488 |      100 | 3.97e-07 | 1.68e-06 |   6.64 | 2.90e+00 |            
    7.50 | 4.02e+08 |     2263 |      100 | 5.37e-08 | 2.49e-07 |   9.60 | 1.50e+00 |  

==> data_EbNo/Polar/128_105/ORBGRAND_LW8256.txt <==
# ./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 8.0 -s 0.5  --SNR Eb              
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 8256 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4680 |      101 | 4.33e-01 | 9.81e-01 |   0.00 | 8.18e+06 |            
    0.50 |      108 |     4574 |      101 | 4.03e-01 | 9.35e-01 |   0.00 | 8.50e+06 |            
    1.00 |      125 |     4481 |      101 | 3.41e-01 | 8.08e-01 |   0.00 | 7.18e+06 |            
    1.50 |      163 |     4567 |      101 | 2.67e-01 | 6.20e-01 |   0.00 | 5.72e+06 |            
    2.00 |      220 |     4415 |      100 | 1.91e-01 | 4.55e-01 |   0.00 | 3.49e+06 |            
    2.50 |      513 |     4184 |      101 | 7.77e-02 | 1.97e-01 |   0.00 | 1.94e+06 |            
    3.00 |     1101 |     4086 |      100 | 3.53e-02 | 9.08e-02 |   0.00 | 6.25e+05 |            
    3.50 |     3515 |     4071 |      101 | 1.10e-02 | 2.87e-02 |   0.00 | 2.28e+05 |            
    4.00 |    16238 |     3721 |      100 | 2.18e-03 | 6.16e-03 |   0.00 | 4.37e+04 |            
    4.50 |    82868 |     3928 |      100 | 4.51e-04 | 1.21e-03 |   0.01 | 8.54e+03 |            
    5.00 |   396165 |     3423 |      100 | 8.23e-05 | 2.52e-04 |   0.06 | 1.53e+03 |            
    5.50 |  2103085 |     3505 |      101 | 1.59e-05 | 4.80e-05 |   0.35 | 2.69e+02 |            
    6.00 |  8416487 |     2584 |      100 | 2.92e-06 | 1.19e-05 |   1.72 | 4.59e+01 |            
    6.50 | 50672072 |     3194 |      100 | 6.00e-07 | 1.97e-06 |   4.61 | 9.69e+00 |            
    7.00 | 2.08e+08 |     2589 |      100 | 1.18e-07 | 4.80e-07 |   7.98 | 2.91e+00 |            
    7.50 | 1.34e+09 |     3014 |      100 | 2.15e-08 | 7.47e-08 |  11.97 | 1.46e+00 | 

==> data_EbNo/Polar/128_105/ORBGRAND_LW96.txt <==
#./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_bf 96  --SNR Eb --lw true 
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     4593 |      102 | 4.21e-01 | 9.81e-01 |   0.00 | 3.02e+06 |            
    0.50 |      106 |     4391 |      101 | 3.95e-01 | 9.53e-01 |   0.00 | 2.89e+06 |            
    1.00 |      120 |     4379 |      101 | 3.48e-01 | 8.42e-01 |   0.00 | 2.66e+06 |            
    1.50 |      152 |     4308 |      101 | 2.70e-01 | 6.64e-01 |   0.00 | 2.20e+06 |            
    2.00 |      201 |     4318 |      103 | 2.05e-01 | 5.12e-01 |   0.00 | 1.61e+06 |            
    2.50 |      440 |     4061 |      100 | 8.79e-02 | 2.27e-01 |   0.00 | 9.22e+05 |            
    3.00 |      930 |     4085 |      102 | 4.18e-02 | 1.10e-01 |   0.00 | 3.90e+05 |            
    3.50 |     2792 |     3570 |      101 | 1.22e-02 | 3.62e-02 |   0.00 | 1.47e+05 |            
    4.00 |    15137 |     3773 |      103 | 2.37e-03 | 6.80e-03 |   0.02 | 3.27e+04 |            
    4.50 |    71468 |     3796 |      101 | 5.06e-04 | 1.41e-03 |   0.11 | 7.03e+03 |            
    5.00 |   353488 |     3220 |      100 | 8.68e-05 | 2.83e-04 |   0.59 | 1.33e+03 |            
    5.50 |  1952009 |     3327 |      100 | 1.62e-05 | 5.12e-05 |   3.08 | 2.54e+02 |            
    6.00 |  7728821 |     2581 |      100 | 3.18e-06 | 1.29e-05 |  14.53 | 4.53e+01 |            
    6.50 | 50687648 |     3098 |      101 | 5.82e-07 | 1.99e-06 |  34.91 | 9.54e+00 |            
    7.00 | 2.07e+08 |     2583 |      100 | 1.19e-07 | 4.84e-07 |  58.46 | 2.89e+00 |            
    7.50 | 1.31e+09 |     3008 |      100 | 2.19e-08 | 7.65e-08 |  93.96 | 1.46e+00 | 

==> data_EbNo/Polar/128_105/ORBGRAND_LW96_HW8.txt <==
#./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 8.0 -s 0.5 --max_bf 96 --max_w 8  --SNR Eb --lw true
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4504 |      101 | 4.16e-01 | 9.81e-01 |   0.00 | 2.60e+06 |            
    0.50 |      105 |     4444 |      101 | 4.03e-01 | 9.62e-01 |   0.00 | 2.52e+06 |            
    1.00 |      118 |     4398 |      101 | 3.55e-01 | 8.56e-01 |   0.00 | 2.31e+06 |            
    1.50 |      153 |     4364 |      101 | 2.72e-01 | 6.60e-01 |   0.00 | 1.92e+06 |            
    2.00 |      191 |     4192 |      101 | 2.09e-01 | 5.29e-01 |   0.00 | 1.49e+06 |            
    2.50 |      388 |     4032 |      101 | 9.90e-02 | 2.60e-01 |   0.00 | 8.74e+05 |            
    3.00 |      894 |     4037 |      101 | 4.30e-02 | 1.13e-01 |   0.00 | 3.53e+05 |            
    3.50 |     2663 |     3541 |      100 | 1.27e-02 | 3.76e-02 |   0.00 | 1.32e+05 |            
    4.00 |    14403 |     3676 |      100 | 2.43e-03 | 6.94e-03 |   0.00 | 3.08e+04 |            
    4.50 |    61629 |     3686 |      100 | 5.70e-04 | 1.62e-03 |   0.01 | 6.98e+03 |            
    5.00 |   326491 |     3397 |      100 | 9.91e-05 | 3.06e-04 |   0.06 | 1.35e+03 |            
    5.50 |  1986770 |     3312 |      100 | 1.59e-05 | 5.03e-05 |   0.37 | 2.39e+02 |            
    6.00 |  7790918 |     2551 |      100 | 3.12e-06 | 1.28e-05 |   1.71 | 4.37e+01 |            
    6.50 | 51509356 |     3091 |      100 | 5.72e-07 | 1.94e-06 |   4.51 | 9.38e+00 |            
    7.00 | 2.08e+08 |     2565 |      100 | 1.17e-07 | 4.80e-07 |   7.62 | 2.87e+00 |            
    7.50 | 1.30e+09 |     2987 |      100 | 2.18e-08 | 7.67e-08 |  11.62 | 1.46e+00 |

==> data_EbNo/Polar/128_105/ORBGRAND_LW96_HW8_S_2.txt <==
# Segment 2
# -------|----------|
   Eb/N0 |      FER |  
# -------|----------|
0       	0.974359
0.5       	0.974359
1       	0.87772
1.5       	0.786334
2       	0.504837
2.5       	0.343663
3       	0.131571
3.5       	0.0415635
4       	0.0117632
4.5       	0.00256202
5       	0.000372903
5.5       	5.3769e-05
6       	1.4972e-05
6.5       	3.0976e-06
7       	7.61283e-07
7.5       	1.37397e-07

==> data_EbNo/Polar/128_105/ORBGRAND_LW96_HW8_S_4.txt <==
# Segment 4
# -------|----------|
   Eb/N0 |      FER |  
# -------|----------|
0       	0.98718
0.5       	0.976191
1       	0.942857
1.5       	0.841521
2       	0.519917
2.5       	0.395478
3       	0.146832
3.5       	0.0597216
4       	0.0155754
4.5       	0.00330376
5       	0.000622441
5.5       	0.000104096
6       	3.04622e-05
6.5       	6.44261e-06
7       	1.3724e-06
7.5       	4.29416e-07
8.0		1.1039e-07

==> data_EbNo/Polar/128_105/ORBGRAND_LW96_HW8_comp.txt <==
#  uting  lexity (no. of operations) from own simulator
# ----------|---------------|----------|-
 Eb/N0 		| FER 			| Computations/FR 	
# ----------|---------------|----------	|-------
0       	1   			7568292374
0.5       	0.96337   		7716563417
1       	0.90153   		6834775770
1.5       	0.680764   		5376219425
2       	0.550631   		4525619638
2.5       	0.247929   		2204113935
3       	0.124532   		1204574409
3.5       	0.042467   		392729574
4       	0.00731529   	95789124
4.5       	0.00183687   	21563787
5       	0.000322204   	3769560
5.5       	5.35396e-05   	631954
6       	1.11121e-05   	118838
6.5       	2.8886e-06   	27293
7       	4.59624e-07   	8173
7.5       	6.8154e-08   	4211

==> data_EbNo/Polar/128_105/OSD_COMP.txt <==
#Using OSD
#Using OSD with the EW low abandonment criterion to recduce the number of computations
#N = 128
#K = 105
#R = 0.820312
#Order =2
#Generator Matrix : ./Generators/Polar/Polar_G_105_128.txt
# -------|----------|----------|----------|----------|----------|----------|----------|----------|--------------------|
 Eb/N0  | Es/N0 | FRA 		| BE  | FE | QUE        | BER       | FER      | QUE/FR   | Computations/FR |
# ------|-------|-----------|-----|----|------------|-----------|----------|----------|----------|--------------------|
0.00 	| -0.86 | 50 		| 752 | 50 | 43665 		| 1.17e-01 	| 1.00e+00 | 8.73e+02 | 1.3834e+07 |
0.50 	| -0.36 | 53 		| 712 | 50 | 66055 		| 1.05e-01 	| 9.43e-01 | 1.25e+03 | 1.8921e+07 |
1.00 	| 0.14 	| 59 		| 668 | 50 | 62318 		| 8.85e-02 	| 8.47e-01 | 1.06e+03 | 1.6331e+07 |
1.50 	| 0.64 	| 77 		| 608 | 50 | 84122 		| 6.17e-02 	| 6.49e-01 | 1.09e+03 | 1.6825e+07 |
2.00 	| 1.14 	| 127 		| 612 | 50 | 95919 		| 3.76e-02 	| 3.94e-01 | 7.55e+02 | 1.2231e+07 |
2.50 	| 1.64 	| 220 		| 552 | 50 | 118244 	| 1.96e-02 	| 2.27e-01 | 5.37e+02 | 9.2636e+06 |
3.00 	| 2.14 	| 574 		| 526 | 50 | 178807 	| 7.16e-03 	| 8.71e-02 | 3.12e+02 | 6.1927e+06 |
3.50 	| 2.64 	| 1787 		| 472 | 50 | 218963 	| 2.06e-03 	| 2.80e-02 | 1.23e+02 | 3.6157e+06 |
4.00 	| 3.14 	| 13629 	| 444 | 50 | 562355 	| 2.55e-04 	| 3.67e-03 | 4.13e+01 | 2.4953e+06 |
4.50 	| 3.64 	| 68897 	| 398 | 50 | 862541 	| 4.51e-05 	| 7.26e-04 | 1.25e+01 | 2.0702e+06 |
5.00 	| 4.14 	| 396811 	| 298 | 50 | 1502874 	| 5.87e-06 	| 1.26e-04 | 3.79e+00 | 1.8961e+06 |
5.50 	| 4.64 	| 2045918 	| 246 | 50 | 3362572 	| 9.39e-07 	| 2.44e-05 | 1.64e+00 | 1.7908e+06 |
6.00 	| 5.14 	| 15759463 	| 224 | 50 | 17959286 	| 1.11e-07 	| 3.17e-06 | 1.14e+00 | 1.6974e+06 |
6.50 	| 5.64 	| 92972059 	| 214 | 50 | 95433843 	| 1.80e-08 	| 5.38e-07 | 1.03e+00 | 1.6120e+06 |



==> data_EbNo/Polar/128_105/POLAR_N128_105_OSD.txt <==
#./GRAND --code_type POLAR --fb_type 5G --dec_type OSD  -K 105 -N 128 -C 11  -m 0 -M 7.0 -s 0.5 --SNR Eb --max_bf 2

# K=105 C=11 N=128 S=0 POLAR 
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4562 |      101 | 4.22e-01 | 9.81e-01 |   0.00 | 5.57e+03 |            
    0.50 |      108 |     4465 |      101 | 3.94e-01 | 9.35e-01 |   0.00 | 5.57e+03 |            
    1.00 |      142 |     5133 |      113 | 3.44e-01 | 7.96e-01 |   0.00 | 5.57e+03 |            
    1.50 |      174 |     4908 |      111 | 2.69e-01 | 6.38e-01 |   0.00 | 5.57e+03 |            
    2.00 |      255 |     4614 |      106 | 1.72e-01 | 4.16e-01 |   0.00 | 5.57e+03 |            
    2.50 |      542 |     4236 |      103 | 7.44e-02 | 1.90e-01 |   0.00 | 5.57e+03 |            
    3.00 |     1274 |     4045 |      100 | 3.02e-02 | 7.85e-02 |   0.00 | 5.57e+03 |            
    3.50 |     4635 |     4124 |      102 | 8.47e-03 | 2.20e-02 |   0.00 | 5.57e+03 |            
    4.00 |    25559 |     3967 |      100 | 1.48e-03 | 3.91e-03 |   0.00 | 5.57e+03 |            
    4.50 |   168985 |     3812 |      100 | 2.15e-04 | 5.92e-04 |   0.00 | 5.57e+03 |            
    5.00 |   829479 |     3240 |      100 | 3.72e-05 | 1.21e-04 |   0.00 | 5.57e+03 |            
    5.50 |  5303717 |     3043 |      100 | 5.46e-06 | 1.89e-05 |   0.00 | 5.57e+03 |            
    6.00 | 33002788 |     2513 |      100 | 7.25e-07 | 3.03e-06 |   0.00 | 5.57e+03 | 

==> data_EbNo/Polar/128_105/SCL_L16.txt <==
# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 0 : 0.5 : 7.5
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 105
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 116,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(16)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      103 |     4674 |      103 | 3.91e-01 | 1.00e+00 ||     0.33 | 00h00'00
    0.50 |      103 |     4752 |      103 | 3.98e-01 | 1.00e+00 ||     0.37 | 00h00'00
    1.00 |      109 |     4697 |      104 | 3.71e-01 | 9.54e-01 ||     0.32 | 00h00'00
    1.50 |      119 |     4481 |      103 | 3.25e-01 | 8.66e-01 ||     0.43 | 00h00'00
    2.00 |      146 |     4153 |      103 | 2.45e-01 | 7.05e-01 ||     0.38 | 00h00'00
    2.50 |      169 |     4270 |      102 | 2.18e-01 | 6.04e-01 ||     0.33 | 00h00'00
    3.00 |      318 |     3868 |      103 | 1.05e-01 | 3.24e-01 ||     0.69 | 00h00'00
    3.50 |      610 |     3542 |      101 | 5.01e-02 | 1.66e-01 ||     0.72 | 00h00'00
    4.00 |     2154 |     3389 |      100 | 1.36e-02 | 4.64e-02 ||     0.91 | 00h00'00
    4.50 |     8502 |     3424 |      100 | 3.47e-03 | 1.18e-02 ||     0.95 | 00h00'01
    5.00 |    49764 |     3105 |      100 | 5.38e-04 | 2.01e-03 ||     1.00 | 00h00'05
    5.50 |   559567 |     3237 |      100 | 4.99e-05 | 1.79e-04 ||     0.88 | 00h01'14
    6.00 |  7381644 |     2865 |      100 | 3.35e-06 | 1.35e-05 ||     0.84 | 00h17'00
    6.50 | 1.06e+08 |     2924 |      100 | 2.38e-07 | 9.44e-07 ||     0.82 | 04h09'37
    7.00 | 1.13e+09 |     2520 |      100 | 1.92e-08 | 8.82e-08 ||     0.69 | 52h42'58

==> data_EbNo/Polar/128_105/SCL_L32.txt <==
# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 0 : 0.5 : 7
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 105
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 116,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(32)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      105 |     4726 |      105 | 3.88e-01 | 1.00e+00 ||     0.12 | 00h00'00
    0.50 |      105 |     4698 |      105 | 3.86e-01 | 1.00e+00 ||     0.13 | 00h00'00
    1.00 |      108 |     4758 |      105 | 3.80e-01 | 9.72e-01 ||     0.19 | 00h00'00
    1.50 |      116 |     4272 |      104 | 3.17e-01 | 8.97e-01 ||     0.15 | 00h00'00
    2.00 |      151 |     4153 |      102 | 2.37e-01 | 6.75e-01 ||     0.17 | 00h00'00
    2.50 |      213 |     4199 |      104 | 1.70e-01 | 4.88e-01 ||     0.18 | 00h00'00
    3.00 |      391 |     3940 |      100 | 8.69e-02 | 2.56e-01 ||     0.21 | 00h00'00
    3.50 |      870 |     3978 |      101 | 3.94e-02 | 1.16e-01 ||     0.23 | 00h00'00
    4.00 |     3731 |     3717 |      101 | 8.59e-03 | 2.71e-02 ||     0.24 | 00h00'01
    4.50 |    14866 |     3260 |      100 | 1.89e-03 | 6.73e-03 ||     0.25 | 00h00'06
    5.00 |   116563 |     3061 |      100 | 2.26e-04 | 8.58e-04 ||     0.25 | 00h00'54
    5.50 |  1459505 |     3304 |      100 | 1.95e-05 | 6.85e-05 ||     0.25 | 00h11'28
    6.00 | 18769988 |     3194 |      100 | 1.47e-06 | 5.33e-06 ||     0.25 | 02h24'56
    6.50 | 1.56e+08 |     2789 |      100 | 1.54e-07 | 6.39e-07 ||     0.20 | 24h55'24
    7.00 | 9.64e+08 |     1794 |       74 | 1.60e-08 | 7.68e-08 ||     0.23 | 48h01'026

==> data_EbNo/Polar/128_105/SCL_L8.txt <==
# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 0 : 0.5 : 8.5
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 105
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 116,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(8)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      100 |     4532 |      100 | 3.91e-01 | 1.00e+00 ||     0.41 | 00h00'00
    0.50 |      101 |     4826 |      100 | 4.12e-01 | 9.90e-01 ||     0.42 | 00h00'00
    1.00 |      104 |     4496 |      100 | 3.73e-01 | 9.62e-01 ||     0.43 | 00h00'00
    1.50 |      110 |     4120 |      100 | 3.23e-01 | 9.09e-01 ||     0.53 | 00h00'00
    2.00 |      128 |     3946 |      100 | 2.66e-01 | 7.81e-01 ||     0.53 | 00h00'00
    2.50 |      171 |     3778 |      101 | 1.90e-01 | 5.91e-01 ||     0.55 | 00h00'00
    3.00 |      233 |     3673 |      102 | 1.36e-01 | 4.38e-01 ||     0.85 | 00h00'00
    3.50 |      529 |     3541 |      102 | 5.77e-02 | 1.93e-01 ||     1.39 | 00h00'00
    4.00 |     1133 |     3331 |      100 | 2.53e-02 | 8.83e-02 ||     1.73 | 00h00'00
    4.50 |     5439 |     3178 |      100 | 5.04e-03 | 1.84e-02 ||     2.54 | 00h00'00
    5.00 |    21052 |     2719 |      100 | 1.11e-03 | 4.75e-03 ||     2.67 | 00h00'00
    5.50 |   189204 |     3065 |      100 | 1.40e-04 | 5.29e-04 ||     2.76 | 00h00'07
    6.00 |  1978436 |     2939 |      100 | 1.28e-05 | 5.05e-05 ||     2.52 | 00h01'31
    6.50 | 39515280 |     2689 |      100 | 5.87e-07 | 2.53e-06 ||     2.48 | 00h30'46
    7.00 | 6.19e+08 |     2535 |      100 | 3.53e-08 | 1.62e-07 ||     2.16 | 09h12'55
    7.50 | 7.63e+09 |     1948 |       86 | 2.20e-09 | 1.13e-08 ||     2.19 | 18h16'409

==> data_EbNo/Polar/128_105/SGRAND.txt <==
#./GRAND --code_type POLAR --dec_type SGRAND  -K 105 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_q 10000000  --SNR Eb 
# K=105 C=11 N=128 S=0 POLAR 
# SGRAND Q:1.00e+07 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4556 |      101 | 4.21e-01 | 9.81e-01 |   0.00 | 5.64e+06 |            
    0.50 |      108 |     4389 |      101 | 3.87e-01 | 9.35e-01 |   0.00 | 5.55e+06 |            
    1.00 |      125 |     4445 |      101 | 3.39e-01 | 8.08e-01 |   0.00 | 4.92e+06 |            
    1.50 |      161 |     4421 |      100 | 2.62e-01 | 6.21e-01 |   0.00 | 4.05e+06 |            
    2.00 |      234 |     4377 |      100 | 1.78e-01 | 4.27e-01 |   0.00 | 2.48e+06 |            
    2.50 |      515 |     4135 |      100 | 7.65e-02 | 1.94e-01 |   0.00 | 1.49e+06 |            
    3.00 |     1289 |     4084 |      101 | 3.02e-02 | 7.84e-02 |   0.00 | 4.48e+05 |            
    3.50 |     4540 |     3990 |      100 | 8.37e-03 | 2.20e-02 |   0.00 | 1.48e+05 |            
    4.00 |    25725 |     3926 |      100 | 1.45e-03 | 3.89e-03 |   0.00 | 2.76e+04 |            
    4.50 |   169423 |     3856 |      100 | 2.17e-04 | 5.90e-04 |   0.01 | 4.11e+03 |            
    5.00 |   907972 |     3167 |      100 | 3.32e-05 | 1.10e-04 |   0.07 | 4.92e+02 |            
    5.50 |  5318507 |     3049 |      100 | 5.46e-06 | 1.88e-05 |   0.52 | 5.77e+01 |            
    6.00 | 33816308 |     2524 |      100 | 7.11e-07 | 2.96e-06 |   1.64 | 9.93e+00 |            
    6.50 | 1.64e+08 |     2259 |      100 | 1.32e-07 | 6.12e-07 |   2.98 | 3.10e+00 |            
    7.00 | 1.05e+09 |     2828 |      100 | 2.57e-08 | 9.55e-08 |   4.87 | 1.66e+00 |  

==> data_EbNo/Polar/128_99/DSCF.txt <==
#Component Versions:
#ppile: Friendly DSCF
# N: 128 k: 99 CRC: 11 T: 50 W: 2 Q(7,6,2)
#SNR	 BER         SER         FER         AvgIters FrameCnt ErrCnt   Time # SNR = eB/nO
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      BER |      SER |      FER | AvgIters | FrameCnt |ErrCnt  |  Time    |
# -------|----------|----------|----------|----------|----------|--------|----------|
1.00e+00 3.90886e-01 3.90886e-01 9.33000e-01 4.79e+01 1.00e+04 9.33e+03 0:0:10
1.25e+00 3.68075e-01 3.68075e-01 8.92200e-01 4.64e+01 1.00e+04 8.92e+03 0:0:10
1.50e+00 3.39185e-01 3.39185e-01 8.36300e-01 4.42e+01 1.00e+04 8.36e+03 0:0:9
1.75e+00 3.03518e-01 3.03518e-01 7.62900e-01 4.13e+01 1.00e+04 7.63e+03 0:0:9
2.00e+00 2.63352e-01 2.63352e-01 6.67900e-01 3.71e+01 1.00e+04 6.68e+03 0:0:8
2.25e+00 2.19403e-01 2.19403e-01 5.68800e-01 3.27e+01 1.00e+04 5.69e+03 0:0:7
2.50e+00 1.72278e-01 1.72278e-01 4.50500e-01 2.72e+01 1.00e+04 4.50e+03 0:0:6
2.75e+00 1.26667e-01 1.26667e-01 3.39400e-01 2.18e+01 1.00e+04 3.39e+03 0:0:5
3.00e+00 8.59964e-02 8.59964e-02 2.31100e-01 1.63e+01 1.00e+04 2.31e+03 0:0:4
3.25e+00 5.34373e-02 5.34373e-02 1.44300e-01 1.16e+01 1.00e+04 1.44e+03 0:0:3
3.50e+00 2.92473e-02 2.92473e-02 8.09000e-02 7.56e+00 1.00e+04 8.09e+02 0:0:2
3.75e+00 1.60291e-02 1.60291e-02 4.46000e-02 4.87e+00 1.00e+04 4.46e+02 0:0:1
4.00e+00 7.47091e-03 7.47091e-03 2.09000e-02 3.05e+00 1.00e+04 2.09e+02 0:0:1
4.25e+00 3.67545e-03 3.67545e-03 9.30000e-03 2.04e+00 1.00e+04 9.30e+01 0:0:0
4.50e+00 1.16438e-03 1.16438e-03 3.74728e-03 1.47e+00 1.33e+04 5.00e+01 0:0:0
4.75e+00 4.08288e-04 4.08288e-04 1.21121e-03 1.20e+00 4.13e+04 5.00e+01 0:0:2
5.00e+00 1.33186e-04 1.33186e-04 3.86148e-04 1.09e+00 1.29e+05 5.00e+01 0:0:6
5.25e+00 4.85607e-05 4.85607e-05 1.35232e-04 1.04e+00 3.70e+05 5.00e+01 0:0:19
5.50e+00 1.31156e-05 1.31156e-05 4.85438e-05 1.02e+00 1.03e+06 5.00e+01 0:0:52
5.75e+00 3.84628e-06 3.84628e-06 1.21438e-05 1.01e+00 4.12e+06 5.00e+01 0:3:30
6.00e+00 1.04476e-06 1.04476e-06 3.85650e-06 1.00e+00 1.30e+07 5.00e+01 0:10:59
6.25e+00 2.95559e-07 2.95559e-07 1.23901e-06 1.00e+00 4.04e+07 5.00e+01 0:34:38
6.50e+00 1.16604e-07 1.16604e-07 4.51636e-07 1.00e+00 1.11e+08 5.00e+01 1:33:59

==> data_EbNo/Polar/128_99/DSCF_N128_K99_C11_w2_Tmax50.txt <==
#===========Configurations============= BY NGHIA
#proc: 25
#code: pc
#N: 128
#K: 99
#C: 11
#L: 4
#S: 100
#CE: 0
#I_max: 2
#I_min: 1
#P_max: 0
#S_max: 0
#T_max: 50
#Decoder: DSCF
#policy: per
#train: 0
#data: 0
#quan: 0
#n: 5
#m: 3
#zero_cw: 0
#eval_x: 0
#SNR_b: 0.0
#SNR_s: 0.5
#SNR_e: 10.0
#T_FER: 1e-05
#UFrame: 10000
#M_Frame: 50000000
#m_Frame: 100000
#m_Error: 100
#s_Error: 50
#========================================
  Eb/N0 |       FC |      FEC |      BEC |         FER |         BER |         CMP
| 0.000 |   100000 |    99166 |  4443869 | 9.91660E-01 | 4.48876E-01 | 0.00000E+00 
| 0.500 |   100000 |    97238 |  4266741 | 9.72380E-01 | 4.30984E-01 | 0.00000E+00 
| 1.000 |   100000 |    92105 |  3948302 | 9.21050E-01 | 3.98818E-01 | 0.00000E+00 
| 1.500 |   100000 |    81286 |  3267966 | 8.12860E-01 | 3.43852E-01 | 0.00000E+00 
| 2.000 |   100000 |    62630 |  2454800 | 6.26300E-01 | 2.58291E-01 | 0.00000E+00 
| 2.500 |   100000 |    39585 |  1572186 | 3.95850E-01 | 1.58807E-01 | 0.00000E+00 
| 3.000 |   100000 |    19091 |   745069 | 1.90910E-01 | 7.52595E-02 | 0.00000E+00 
| 3.500 |   100000 |     6768 |   258470 | 6.76800E-02 | 2.61081E-02 | 0.00000E+00 
| 4.000 |   100000 |     1755 |    65589 | 1.75500E-02 | 6.62515E-03 | 0.00000E+00 
| 4.500 |   100000 |      314 |    11516 | 3.14000E-03 | 1.16323E-03 | 0.00000E+00 
| 5.000 |   183024 |      101 |     3092 | 5.51840E-04 | 1.70646E-04 | 0.00000E+00 
| 5.500 |  1928800 |      100 |     3552 | 5.18457E-05 | 1.86016E-05 | 0.00000E+00 
| 6.000 | 19476560 |      100 |     3032 | 5.13438E-06 | 1.57247E-06 | 0.00000E+00
| 6.500 | 112251358 |       34 |      955 | 3.02892E-07 | 8.59363E-08 | 0.00000E+00


==> data_EbNo/Polar/128_99/GRANDAB.txt <==
#./GRAND --code_type POLAR --dec_type ABGRAND  -K 99 -N 128 -C 11  -m 0 -M 10 -s 0.5 --SNR Eb --max_w 4
# K=99 C=11 N=128 S=0 POLAR 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      251 |    10562 |      251 | 4.25e-01 | 1.00e+00 |   0.02 | 3.50e+05 |            
    0.50 |      280 |    11215 |      279 | 4.05e-01 | 9.96e-01 |   0.03 | 3.48e+05 |            
    1.00 |      280 |    11293 |      275 | 4.07e-01 | 9.82e-01 |   0.03 | 3.45e+05 |            
    1.50 |      275 |    10049 |      273 | 3.69e-01 | 9.93e-01 |   0.03 | 3.47e+05 |            
    2.00 |      299 |    10499 |      286 | 3.55e-01 | 9.57e-01 |   0.03 | 3.39e+05 |            
    2.50 |      298 |     8949 |      263 | 3.03e-01 | 8.83e-01 |   0.03 | 3.20e+05 |            
    3.00 |      337 |     7956 |      255 | 2.38e-01 | 7.57e-01 |   0.03 | 2.87e+05 |            
    3.50 |      410 |     7146 |      238 | 1.76e-01 | 5.80e-01 |   0.04 | 2.38e+05 |            
    4.00 |      560 |     6145 |      217 | 1.11e-01 | 3.87e-01 |   0.05 | 1.79e+05 |            
    4.50 |      851 |     5161 |      186 | 6.13e-02 | 2.19e-01 |   0.08 | 1.18e+05 |            
    5.00 |     1539 |     4119 |      142 | 2.70e-02 | 9.23e-02 |   0.15 | 6.17e+04 |            
    5.50 |     3154 |     3226 |      110 | 1.03e-02 | 3.49e-02 |   0.31 | 2.84e+04 |            
    6.00 |    11973 |     3038 |      115 | 2.56e-03 | 9.60e-03 |   0.76 | 1.11e+04 |            
    6.50 |    46756 |     2569 |      104 | 5.55e-04 | 2.22e-03 |   2.03 | 3.97e+03 |            
    7.00 |   261763 |     2618 |      104 | 1.01e-04 | 3.97e-04 |   5.63 | 1.14e+03 |            
    7.50 |  1556553 |     2802 |      101 | 1.82e-05 | 6.49e-05 |  11.23 | 3.03e+02 |            
    8.00 | 13190119 |     2772 |      100 | 2.12e-06 | 7.58e-06 |  22.20 | 7.60e+01 |            
    8.50 | 1.76e+08 |     2719 |      100 | 1.56e-07 | 5.67e-07 |  24.52 | 1.78e+01 |            
    9.00 | 2.35e+09 |     2400 |      100 | 1.03e-08 | 4.26e-08 |  25.82 | 5.26e+00 |        

==> data_EbNo/Polar/128_99/ORBGRAND_LW128.txt <==
#./GRAND --code_type POLAR --dec_type ORBGRAND  -K 99 -N 128 -C 11  -m 0 -M 8.0 -s 0.5 --max_bf 128  --SNR Eb --lw true 
# K=99 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 128 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     4185 |      101 | 4.14e-01 | 9.90e-01 |   0.00 | 5.12e+07 |            
    0.50 |      112 |     4217 |      101 | 3.80e-01 | 9.02e-01 |   0.00 | 4.66e+07 |            
    1.00 |      120 |     4115 |      100 | 3.46e-01 | 8.33e-01 |   0.00 | 4.38e+07 |            
    1.50 |      158 |     4059 |      101 | 2.59e-01 | 6.39e-01 |   0.00 | 3.50e+07 |            
    2.00 |      261 |     4173 |      100 | 1.62e-01 | 3.83e-01 |   0.00 | 2.33e+07 |            
    2.50 |      590 |     3954 |      101 | 6.77e-02 | 1.71e-01 |   0.00 | 1.16e+07 |            
    3.00 |     1676 |     3841 |      100 | 2.31e-02 | 5.97e-02 |   0.00 | 4.67e+06 |            
    3.50 |     6819 |     3646 |      100 | 5.40e-03 | 1.47e-02 |   0.00 | 1.32e+06 |            
    4.00 |    44832 |     3495 |      100 | 7.87e-04 | 2.23e-03 |   0.00 | 2.66e+05 |            
    4.50 |   388233 |     3154 |      100 | 8.21e-05 | 2.58e-04 |   0.00 | 4.04e+04 |            
    5.00 |  3466428 |     2755 |      100 | 8.03e-06 | 2.88e-05 |   0.02 | 5.89e+03 |            
    5.50 | 29343536 |     3000 |      100 | 1.03e-06 | 3.41e-06 |   0.13 | 7.70e+02 |            
    6.00 | 1.99e+08 |     2789 |      100 | 1.42e-07 | 5.04e-07 |   0.75 | 1.25e+02 |            
    6.50 | 1.24e+09 |     2630 |      100 | 2.13e-08 | 8.03e-08 |   2.48 | 2.35e+01 |  

==> data_EbNo/Polar/128_99/ORBGRAND_LW64_HW6.txt <==
#/GRAND --code_type POLAR --dec_type ORBGRAND  -K 99 -N 128 -C 11  -m 0 -M 8.0 -s 0.5 --max_bf 64 --max_w 6  --SNR Eb --lw true 
# K=99 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 64 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     4207 |      102 | 4.17e-01 | 1.00e+00 |   0.00 | 1.17e+05 |            
    0.50 |      103 |     4171 |      102 | 4.09e-01 | 9.90e-01 |   0.00 | 1.16e+05 |            
    1.00 |      105 |     4152 |      102 | 3.99e-01 | 9.71e-01 |   0.00 | 1.15e+05 |            
    1.50 |      110 |     3895 |      101 | 3.58e-01 | 9.18e-01 |   0.00 | 1.09e+05 |            
    2.00 |      128 |     3827 |      105 | 3.02e-01 | 8.20e-01 |   0.00 | 1.02e+05 |            
    2.50 |      158 |     3829 |      104 | 2.45e-01 | 6.58e-01 |   0.00 | 8.29e+04 |            
    3.00 |      294 |     3363 |      103 | 1.16e-01 | 3.50e-01 |   0.00 | 5.04e+04 |            
    3.50 |      523 |     3613 |      102 | 6.98e-02 | 1.95e-01 |   0.00 | 3.08e+04 |            
    4.00 |     1408 |     3205 |      103 | 2.30e-02 | 7.32e-02 |   0.00 | 1.29e+04 |            
    4.50 |     5114 |     3150 |      101 | 6.22e-03 | 1.97e-02 |   0.01 | 4.52e+03 |            
    5.00 |    23112 |     2912 |      102 | 1.27e-03 | 4.41e-03 |   0.05 | 1.24e+03 |            
    5.50 |   144032 |     2671 |      101 | 1.87e-04 | 7.01e-04 |   0.26 | 2.82e+02 |            
    6.00 |   985480 |     2027 |      101 | 2.08e-05 | 1.02e-04 |   1.33 | 6.32e+01 |            
    6.50 |  6663720 |     2137 |      100 | 3.24e-06 | 1.50e-05 |   3.73 | 1.46e+01 |            
    7.00 | 45120972 |     1426 |      100 | 3.19e-07 | 2.22e-06 |   6.65 | 4.13e+00 |            
    7.50 | 3.83e+08 |     1570 |      100 | 4.14e-08 | 2.61e-07 |   9.62 | 1.77e+00 |            
    8.00 | 1.96e+09 |      872 |       60 | 4.48e-09 | 3.05e-08 |  13.27 | 1.23e+00 | 

==> data_EbNo/Polar/128_99/ORBGRAND_LW8256.txt <==
#./GRAND --code_type POLAR --dec_type ORBGRAND  -K 99 -N 128 -C 11  -m 0 -M 8.0 -s 0.5  --SNR Eb              
# K=99 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 8256 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4430 |      101 | 4.34e-01 | 9.81e-01 |   0.00 | 5.16e+08 |            
    0.50 |      116 |     4498 |      101 | 3.92e-01 | 8.71e-01 |   0.00 | 4.51e+08 |            
    1.00 |      138 |     4339 |      101 | 3.18e-01 | 7.32e-01 |   0.00 | 4.49e+08 |            
    1.50 |      196 |     4348 |      101 | 2.24e-01 | 5.15e-01 |   0.00 | 3.06e+08 |            
    2.00 |      408 |     4318 |      100 | 1.07e-01 | 2.45e-01 |   0.00 | 1.63e+08 |            
    2.50 |      932 |     4453 |      100 | 4.83e-02 | 1.07e-01 |   0.00 | 5.43e+07 |    
	3.00 |     1724 |     2069 |       51 | 1.21e-02 | 2.69e-02 |   0.00 | 1.75e+07 |
	3.50 |    15385 |     4137 |      100 | 2.72e-03 | 6.50e-03 |   0.00 | 3.47e+06 |            
    4.00 |    85871 |     3593 |      100 | 4.23e-04 | 1.16e-03 |   0.00 | 5.28e+05 |            
    4.50 |   643221 |     3511 |      100 | 5.51e-05 | 1.55e-04 |   0.01 | 5.90e+04 |            
    5.00 |  5401182 |     3006 |      100 | 5.62e-06 | 1.85e-05 |   0.10 | 7.50e+03 |            
    5.50 | 33447060 |     3027 |      100 | 9.14e-07 | 2.99e-06 |   1.08 | 7.86e+02 |            
    6.00 | 2.04e+08 |     2778 |      100 | 1.38e-07 | 4.91e-07 |   6.35 | 1.27e+02 |            
    6.50 | 1.28e+09 |     2651 |      100 | 2.10e-08 | 7.83e-08 |  23.05 | 2.37e+01 | 

==> data_EbNo/Polar/128_99/ORBGRAND_LW96_HW8.txt <==
#/GRAND --code_type POLAR --dec_type ORBGRAND  -K 99 -N 128 -C 11  -m 0 -M 8.0 -s 0.5 --max_bf 96 --max_w 8  --SNR Eb --lw true 
# K=99 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     4163 |      101 | 4.12e-01 | 9.90e-01 |   0.00 | 3.10e+06 |            
    0.50 |      103 |     4121 |      101 | 4.04e-01 | 9.81e-01 |   0.00 | 3.06e+06 |            
    1.00 |      116 |     4166 |      101 | 3.63e-01 | 8.71e-01 |   0.00 | 2.80e+06 |            
    1.50 |      127 |     3887 |      101 | 3.09e-01 | 7.95e-01 |   0.00 | 2.55e+06 |            
    2.00 |      159 |     3891 |      101 | 2.47e-01 | 6.35e-01 |   0.00 | 2.18e+06 |            
    2.50 |      297 |     3792 |      101 | 1.29e-01 | 3.40e-01 |   0.00 | 1.30e+06 |            
    3.00 |      610 |     3912 |      100 | 6.48e-02 | 1.64e-01 |   0.00 | 6.86e+05 |            
    3.50 |     1687 |     3492 |      100 | 2.09e-02 | 5.93e-02 |   0.00 | 2.76e+05 |            
    4.00 |     6655 |     3281 |      101 | 4.98e-03 | 1.52e-02 |   0.00 | 8.56e+04 |            
    4.50 |    42344 |     3236 |      100 | 7.72e-04 | 2.36e-03 |   0.00 | 1.82e+04 |            
    5.00 |   324059 |     3282 |      100 | 1.02e-04 | 3.09e-04 |   0.02 | 3.39e+03 |            
    5.50 |  2963692 |     2637 |      100 | 8.99e-06 | 3.37e-05 |   0.14 | 6.08e+02 |            
    6.00 | 33164350 |     2316 |      100 | 7.05e-07 | 3.02e-06 |   0.83 | 1.05e+02 |            
    6.50 | 2.66e+08 |     1852 |      100 | 7.04e-08 | 3.76e-07 |   2.95 | 2.14e+01 |            
    7.00 | 1.30e+09 |      879 |       48 | 6.84e-09 | 3.70e-08 |   6.28 | 5.14e+00 | 

==> data_EbNo/Polar/128_99/POLAR_N128_99_OSD.txt <==
#./GRAND --code_type POLAR --dec_type OSD  -K 99 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --SNR Eb --max_bf 2
# K=99 C=11 N=128 S=0 POLAR 
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      112 |     4846 |      110 | 4.37e-01 | 9.82e-01 |   0.00 | 4.95e+03 |            
    0.50 |      123 |     4856 |      107 | 3.99e-01 | 8.70e-01 |   0.00 | 4.95e+03 |            
    1.00 |      148 |     4557 |      106 | 3.11e-01 | 7.16e-01 |   0.00 | 4.95e+03 |            
    1.50 |      202 |     4556 |      103 | 2.28e-01 | 5.10e-01 |   0.00 | 4.95e+03 |            
    2.00 |      447 |     4487 |      103 | 1.01e-01 | 2.30e-01 |   0.00 | 4.95e+03 |            
    2.50 |     1023 |     4571 |      101 | 4.51e-02 | 9.87e-02 |   0.00 | 4.95e+03 |            
    3.00 |     3539 |     4189 |      100 | 1.20e-02 | 2.83e-02 |   0.00 | 4.95e+03 |            
    3.50 |    18038 |     4082 |      100 | 2.29e-03 | 5.54e-03 |   0.00 | 4.95e+03 |            
    4.00 |   116474 |     3736 |      100 | 3.24e-04 | 8.59e-04 |   0.00 | 4.95e+03 |            
    4.50 |  1049143 |     3618 |      100 | 3.48e-05 | 9.53e-05 |   0.00 | 4.95e+03 |            
    5.00 |  2458936 |      676 |       53 | 2.78e-06 | 9.89e-06 |   0.00 | 4.95e+03 | 


==> data_EbNo/Polar/128_99/SCL_L16.txt <==
# ./5G_simu -l U -A 99 -E 128 -m 0.0 -M 9.0 -s 0.5 -e 100 -d FSCL_CA -f 5G -L 16 --rm NO -t 6 --crc_size 11

# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 0 : 0.5 : 9
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 99
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 110,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(16)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      104 |     4917 |      104 | 4.30e-01 | 1.00e+00 ||     0.16 | 00h00'00
    0.50 |      108 |     4762 |      105 | 4.01e-01 | 9.72e-01 ||     0.21 | 00h00'00
    1.00 |      119 |     4532 |      105 | 3.46e-01 | 8.82e-01 ||     0.22 | 00h00'00
    1.50 |      128 |     3999 |      102 | 2.84e-01 | 7.97e-01 ||     0.22 | 00h00'00
    2.00 |      202 |     4251 |      104 | 1.91e-01 | 5.15e-01 ||     0.24 | 00h00'00
    2.50 |      265 |     3968 |      103 | 1.36e-01 | 3.89e-01 ||     0.32 | 00h00'00
    3.00 |      597 |     3711 |      101 | 5.65e-02 | 1.69e-01 ||     0.35 | 00h00'00
    3.50 |     1899 |     3411 |      101 | 1.63e-02 | 5.32e-02 ||     0.40 | 00h00'00
    4.00 |     7268 |     3311 |      100 | 4.14e-03 | 1.38e-02 ||     0.42 | 00h00'01
    4.50 |    58039 |     3400 |      100 | 5.33e-04 | 1.72e-03 ||     0.42 | 00h00'15
    5.00 |   500627 |     3058 |      100 | 5.55e-05 | 2.00e-04 ||     0.42 | 00h02'09
    5.50 |  8051455 |     2707 |      100 | 3.06e-06 | 1.24e-05 ||     0.50 | 00h29'29
    6.00 | 1.79e+08 |     2706 |      100 | 1.38e-07 | 5.59e-07 ||     0.54 | 10h08'43
    6.50 | 1.16e+09 |      453 |       30 | 3.56e-09 | 1.36e-08 ||     0.51 | 314h01'20


==> data_EbNo/Polar/128_99/SCL_L32.txt <==
#./5G_simu -l U -A 99 -E 128 -m 0.0 -M 9.0 -s 0.5 -e 100 -d FSCL_CA -f 5G -L 32 --rm NO -t 6 --crc_size 11

# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 0 : 0.5 : 9
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 99
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 110,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(32)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      105 |     4986 |      105 | 4.32e-01 | 1.00e+00 ||     0.11 | 00h00'00
    0.50 |      111 |     4679 |      105 | 3.83e-01 | 9.46e-01 ||     0.10 | 00h00'00
    1.00 |      124 |     4648 |      105 | 3.41e-01 | 8.47e-01 ||     0.11 | 00h00'00
    1.50 |      147 |     4242 |      104 | 2.62e-01 | 7.07e-01 ||     0.11 | 00h00'00
    2.00 |      199 |     4155 |      102 | 1.90e-01 | 5.13e-01 ||     0.12 | 00h00'00
    2.50 |      353 |     4039 |      101 | 1.04e-01 | 2.86e-01 ||     0.12 | 00h00'00
    3.00 |      788 |     3884 |      100 | 4.48e-02 | 1.27e-01 ||     0.14 | 00h00'00
    3.50 |     2957 |     3379 |      100 | 1.04e-02 | 3.38e-02 ||     0.15 | 00h00'02
    4.00 |    13800 |     3578 |      100 | 2.36e-03 | 7.25e-03 ||     0.15 | 00h00'09
    4.50 |   123943 |     3539 |      100 | 2.60e-04 | 8.07e-04 ||     0.16 | 00h01'26
    5.00 |  1480315 |     3144 |      100 | 1.93e-05 | 6.76e-05 ||     0.18 | 00h15'15
    5.50 | 27753244 |     2987 |      100 | 9.78e-07 | 3.60e-06 ||     0.20 | 04h15'51
    6.00 | 4.57e+08 |     1802 |      100 | 3.58e-08 | 1.36e-07 ||     0.19 | 45h58'422


==> data_EbNo/Polar/128_99/SCL_L8.txt <==
 ./5G_simu -l U -A 99 -E 128 -m 0.0 -M 9.0 -s 0.5 -e 100 -d FSCL_CA -f 5G -L 8 --rm NO -t 6 --crc_size 11

# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 0 : 0.5 : 9
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 99
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 110,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(8)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      101 |     4663 |      100 | 4.20e-01 | 9.90e-01 ||     0.25 | 00h00'00
    0.50 |      104 |     4560 |      101 | 3.99e-01 | 9.71e-01 ||     0.26 | 00h00'00
    1.00 |      109 |     4211 |      103 | 3.51e-01 | 9.45e-01 ||     0.27 | 00h00'00
    1.50 |      118 |     4197 |      102 | 3.23e-01 | 8.64e-01 ||     0.30 | 00h00'00
    2.00 |      168 |     4050 |      102 | 2.19e-01 | 6.07e-01 ||     0.42 | 00h00'00
    2.50 |      242 |     3686 |      100 | 1.38e-01 | 4.13e-01 ||     0.56 | 00h00'00
    3.00 |      473 |     3604 |      100 | 6.93e-02 | 2.11e-01 ||     0.60 | 00h00'00
    3.50 |     1163 |     3200 |      100 | 2.50e-02 | 8.60e-02 ||     0.91 | 00h00'00
    4.00 |     4789 |     3099 |      100 | 5.88e-03 | 2.09e-02 ||     1.07 | 00h00'00
    4.50 |    20748 |     3196 |      100 | 1.40e-03 | 4.82e-03 ||     1.12 | 00h00'02
    5.00 |   181284 |     2991 |      100 | 1.50e-04 | 5.52e-04 ||     1.26 | 00h00'15
    5.50 |  2029545 |     2719 |      100 | 1.22e-05 | 4.93e-05 ||     1.21 | 00h03'04
    6.00 | 29927080 |     2191 |      100 | 6.66e-07 | 3.34e-06 ||     1.46 | 00h37'38
    6.50 | 6.61e+08 |     2148 |      100 | 2.95e-08 | 1.51e-07 ||     1.53 | 13h12'11
	7.00 | 6.61e+08 |     2148 |      34  | 2.95e-08 | 5.49e-09 ||     1.53 | 13h12'11

==> data_EbNo/Polar/128_99/SGRAND.txt <==
# ./GRAND --code_type POLAR --dec_type SGRAND  -K 99 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_q 100000000  --SNR Eb  
# K=99 C=11 N=128 S=0 POLAR 
# SGRAND Q:1.00e+07 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
	0.00 |      102 |     4173 |      101 | 4.13e-01 | 9.90e-01 |   0.00 | 9.19e+07 |            
    0.50 |      114 |     4266 |      101 | 3.78e-01 | 8.86e-01 |   0.00 | 8.06e+07 |            
    1.00 |      125 |     4191 |      101 | 3.39e-01 | 8.08e-01 |   0.00 | 7.63e+07 |            
    1.50 |      170 |     4021 |      100 | 2.39e-01 | 5.88e-01 |   0.00 | 6.24e+07 |            
    2.00 |      315 |     4151 |      100 | 1.33e-01 | 3.17e-01 |   0.00 | 3.51e+07 |            
    2.50 |      724 |     4129 |      101 | 5.76e-02 | 1.40e-01 |   0.00 | 1.69e+07 |            
    3.00 |     2291 |     3928 |      100 | 1.73e-02 | 4.36e-02 |   0.00 | 5.58e+06 |            
    3.50 |    11544 |     3880 |      100 | 3.40e-03 | 8.66e-03 |   0.00 | 1.39e+06 |            
    4.00 |    92527 |     3551 |      100 | 3.88e-04 | 1.08e-03 |   0.00 | 2.16e+05 |          
    4.50 |   273795 |     3515 |      100 | 4.08e-05 | 1.14e-04 |   0.00 | 2.46e+04 |            
    5.00 | 10969046 |     3143 |      100 | 2.89e-06 | 9.12e-06 |   0.04 | 2.12e+03 |            
    5.50 | 1.65e+08 |     2789 |      100 | 1.71e-07 | 6.07e-07 |   0.66 | 1.80e+02 |            
    6.00 | 1.63e+09 |     2568 |      100 | 1.59e-08 | 6.13e-08 |   6.60 | 2.32e+01 | 

==> data_EbNo/Polar/128_99/SGRAND_10Q6.txt <==
# ./GRAND --code_type POLAR --dec_type SGRAND  -K 99 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_q 10000000  --SNR Eb  
# K=99 C=11 N=128 S=0 POLAR 
# SGRAND Q:1.00e+07 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     4163 |      101 | 4.12e-01 | 9.90e-01 |   0.00 | 9.92e+06 |            
    0.50 |      106 |     4190 |      101 | 3.99e-01 | 9.53e-01 |   0.00 | 9.61e+06 |            
    1.00 |      118 |     4132 |      101 | 3.54e-01 | 8.56e-01 |   0.00 | 8.74e+06 |            
    1.50 |      138 |     3916 |      101 | 2.87e-01 | 7.32e-01 |   0.00 | 7.64e+06 |            
    2.00 |      202 |     3999 |      101 | 2.00e-01 | 5.00e-01 |   0.00 | 5.75e+06 |            
    2.50 |      417 |     3874 |      101 | 9.38e-02 | 2.42e-01 |   0.00 | 3.02e+06 |            
    3.00 |     1004 |     3961 |      100 | 3.99e-02 | 9.96e-02 |   0.00 | 1.43e+06 |            
    3.50 |     4021 |     3624 |      100 | 9.10e-03 | 2.49e-02 |   0.00 | 4.29e+05 |            
    4.00 |    24285 |     3675 |      100 | 1.53e-03 | 4.12e-03 |   0.00 | 1.01e+05 |            
    4.50 |   273795 |     3515 |      100 | 1.30e-04 | 3.65e-04 |   0.00 | 1.52e+04 |            
    5.00 |  3799695 |     3083 |      100 | 8.20e-06 | 2.63e-05 |   0.02 | 1.70e+03 |            
    5.50 | 90616528 |     3004 |      100 | 3.35e-07 | 1.10e-06 |   0.19 | 1.73e+02 |            
    6.00 | 1.22e+09 |     2108 |       80 | 1.74e-08 | 6.56e-08 |   0.93 | 2.32e+01 | 

==> data_EbNo/Polar/latency/Latency_HW_4.txt <==
LW		 Lat 		 TP
32 		 116 		 4.109483e+02 
33 		 123 		 3.875610e+02 
34 		 131 		 3.638931e+02 
35 		 139 		 3.429496e+02 
36 		 147 		 3.242857e+02 
37 		 155 		 3.075484e+02 
38 		 164 		 2.906707e+02 
39 		 173 		 2.755491e+02 
40 		 182 		 2.619231e+02 
41 		 191 		 2.495812e+02 
42 		 201 		 2.371642e+02 
43 		 211 		 2.259242e+02 
44 		 221 		 2.157014e+02 
45 		 231 		 2.063636e+02 
46 		 242 		 1.969835e+02 
47 		 253 		 1.884190e+02 
48 		 264 		 1.805682e+02 
49 		 275 		 1.733455e+02 
50 		 287 		 1.660976e+02 
51 		 299 		 1.594314e+02 
52 		 311 		 1.532797e+02 
53 		 323 		 1.475851e+02 
54 		 336 		 1.418750e+02 
55 		 349 		 1.365903e+02 
56 		 362 		 1.316851e+02 
57 		 375 		 1.271200e+02 
58 		 389 		 1.225450e+02 
59 		 403 		 1.182878e+02 
60 		 417 		 1.143165e+02 
61 		 431 		 1.106032e+02 
62 		 446 		 1.068834e+02 
63 		 461 		 1.034056e+02 
64 		 476 		 1.001471e+02 
65 		 491 		 9.708758e+01 
66 		 507 		 9.402367e+01 
67 		 523 		 9.114723e+01 
68 		 539 		 8.844156e+01 
69 		 555 		 8.589189e+01 
70 		 572 		 8.333916e+01 
71 		 589 		 8.093379e+01 
72 		 606 		 7.866337e+01 
73 		 623 		 7.651685e+01 
74 		 641 		 7.436817e+01 
75 		 659 		 7.233687e+01 
76 		 677 		 7.041359e+01 
77 		 695 		 6.858993e+01 
78 		 714 		 6.676471e+01 
79 		 733 		 6.503411e+01 
80 		 752 		 6.339096e+01 
81 		 771 		 6.182879e+01 
82 		 791 		 6.026549e+01 
83 		 811 		 5.877928e+01 
84 		 831 		 5.736462e+01 
85 		 851 		 5.601645e+01 
86 		 872 		 5.466743e+01 
87 		 893 		 5.338186e+01 
88 		 914 		 5.215536e+01 
89 		 935 		 5.098396e+01 
90 		 957 		 4.981191e+01 
91 		 979 		 4.869254e+01 
92 		 1001 		 4.762238e+01 
93 		 1023 		 4.659824e+01 
94 		 1046 		 4.557361e+01 
95 		 1069 		 4.459308e+01 
96 		 1092 		 4.365385e+01 
97 		 1115 		 4.275336e+01 
98 		 1139 		 4.185250e+01 
99 		 1163 		 4.098882e+01 
100 		 1187 		 4.016007e+01 
101 		 1211 		 3.936416e+01 
102 		 1236 		 3.856796e+01 
103 		 1261 		 3.780333e+01 
104 		 1286 		 3.706843e+01 
105 		 1311 		 3.636156e+01 
106 		 1337 		 3.565445e+01 
107 		 1363 		 3.497432e+01 
108 		 1389 		 3.431965e+01 
109 		 1415 		 3.368905e+01 
110 		 1442 		 3.305825e+01 
111 		 1469 		 3.245065e+01 
112 		 1496 		 3.186497e+01 
113 		 1523 		 3.130007e+01 
114 		 1551 		 3.073501e+01 
115 		 1579 		 3.018999e+01 
116 		 1607 		 2.966397e+01 
117 		 1635 		 2.915596e+01 
118 		 1664 		 2.864784e+01 
119 		 1693 		 2.815712e+01 
120 		 1722 		 2.768293e+01 
121 		 1751 		 2.722444e+01 
122 		 1781 		 2.676586e+01 
123 		 1811 		 2.632247e+01 
124 		 1841 		 2.589354e+01 
125 		 1871 		 2.547835e+01 
126 		 1902 		 2.506309e+01 
127 		 1933 		 2.466115e+01 
128 		 1964 		 2.427189e+01 


==> data_EbNo/Polar/latency/Latency_HW_5.txt <==
LW		 Lat 		 TP
32 		 209 		 2.280861e+02 
33 		 229 		 2.081659e+02 
34 		 251 		 1.899203e+02 
35 		 275 		 1.733455e+02 
36 		 300 		 1.589000e+02 
37 		 326 		 1.462270e+02 
38 		 354 		 1.346610e+02 
39 		 384 		 1.241406e+02 
40 		 416 		 1.145913e+02 
41 		 449 		 1.061693e+02 
42 		 484 		 9.849174e+01 
43 		 521 		 9.149712e+01 
44 		 560 		 8.512500e+01 
45 		 601 		 7.931780e+01 
46 		 644 		 7.402174e+01 
47 		 689 		 6.918723e+01 
48 		 736 		 6.476902e+01 
49 		 785 		 6.072611e+01 
50 		 837 		 5.695341e+01 
51 		 891 		 5.350168e+01 
52 		 947 		 5.033791e+01 
53 		 1005 		 4.743284e+01 
54 		 1066 		 4.471857e+01 
55 		 1130 		 4.218584e+01 
56 		 1196 		 3.985786e+01 
57 		 1264 		 3.771361e+01 
58 		 1335 		 3.570787e+01 
59 		 1409 		 3.383251e+01 
60 		 1486 		 3.207941e+01 
61 		 1565 		 3.046006e+01 
62 		 1647 		 2.894353e+01 
63 		 1732 		 2.752309e+01 
64 		 1820 		 2.619231e+01 
65 		 1911 		 2.494505e+01 
66 		 2005 		 2.377556e+01 
67 		 2102 		 2.267840e+01 
68 		 2202 		 2.164850e+01 
69 		 2305 		 2.068113e+01 
70 		 2412 		 1.976368e+01 
71 		 2522 		 1.890167e+01 
72 		 2635 		 1.809108e+01 
73 		 2751 		 1.732824e+01 
74 		 2871 		 1.660397e+01 
75 		 2995 		 1.591653e+01 
76 		 3122 		 1.526906e+01 
77 		 3252 		 1.465867e+01 
78 		 3386 		 1.407856e+01 
79 		 3524 		 1.352724e+01 
80 		 3666 		 1.300327e+01 
81 		 3811 		 1.250853e+01 
82 		 3960 		 1.203788e+01 
83 		 4113 		 1.159008e+01 
84 		 4270 		 1.116393e+01 
85 		 4431 		 1.075829e+01 
86 		 4596 		 1.037206e+01 
87 		 4765 		 1.000420e+01 
88 		 4938 		 9.653706e+00 
89 		 5115 		 9.319648e+00 
90 		 5297 		 8.999434e+00 
91 		 5483 		 8.694146e+00 
92 		 5673 		 8.402961e+00 
93 		 5867 		 8.125107e+00 
94 		 6066 		 7.858556e+00 
95 		 6270 		 7.602871e+00 
96 		 6478 		 7.358753e+00 
97 		 6690 		 7.125561e+00 
98 		 6907 		 6.901694e+00 
99 		 7129 		 6.686772e+00 
100 		 7356 		 6.480424e+00 
101 		 7587 		 6.283116e+00 
102 		 7823 		 6.093570e+00 
103 		 8064 		 5.911458e+00 
104 		 8310 		 5.736462e+00 
105 		 8561 		 5.568275e+00 
106 		 8817 		 5.406601e+00 
107 		 9078 		 5.251157e+00 
108 		 9344 		 5.101670e+00 
109 		 9615 		 4.957878e+00 
110 		 9892 		 4.819046e+00 
111 		 10174 		 4.685473e+00 
112 		 10461 		 4.556926e+00 
113 		 10753 		 4.433181e+00 
114 		 11051 		 4.313637e+00 
115 		 11355 		 4.198151e+00 
116 		 11664 		 4.086934e+00 
117 		 11978 		 3.979796e+00 
118 		 12298 		 3.876240e+00 
119 		 12624 		 3.776141e+00 
120 		 12956 		 3.679376e+00 
121 		 13293 		 3.586098e+00 
122 		 13636 		 3.495893e+00 
123 		 13985 		 3.408652e+00 
124 		 14340 		 3.324268e+00 
125 		 14701 		 3.242637e+00 
126 		 15068 		 3.163658e+00 
127 		 15441 		 3.087235e+00 
128 		 15820 		 3.013274e+00 


==> data_EbNo/Polar/latency/Latency_HW_6.txt <==
LW		 Lat 		 TP
32 		 254 		 1.876772e+02 
33 		 285 		 1.672632e+02 
34 		 319 		 1.494357e+02 
35 		 357 		 1.335294e+02 
36 		 398 		 1.197739e+02 
37 		 443 		 1.076072e+02 
38 		 492 		 9.689024e+01 
39 		 546 		 8.730769e+01 
40 		 604 		 7.892384e+01 
41 		 667 		 7.146927e+01 
42 		 735 		 6.485714e+01 
43 		 809 		 5.892460e+01 
44 		 888 		 5.368243e+01 
45 		 974 		 4.894251e+01 
46 		 1066 		 4.471857e+01 
47 		 1165 		 4.091845e+01 
48 		 1270 		 3.753543e+01 
49 		 1383 		 3.446855e+01 
50 		 1504 		 3.169548e+01 
51 		 1634 		 2.917381e+01 
52 		 1771 		 2.691700e+01 
53 		 1917 		 2.486698e+01 
54 		 2072 		 2.300676e+01 
55 		 2238 		 2.130027e+01 
56 		 2413 		 1.975549e+01 
57 		 2599 		 1.834167e+01 
58 		 2795 		 1.705546e+01 
59 		 3003 		 1.587413e+01 
60 		 3222 		 1.479516e+01 
61 		 3454 		 1.380139e+01 
62 		 3698 		 1.289075e+01 
63 		 3956 		 1.205005e+01 
64 		 4226 		 1.128017e+01 
65 		 4511 		 1.056750e+01 
66 		 4810 		 9.910603e+00 
67 		 5125 		 9.301463e+00 
68 		 5454 		 8.740374e+00 
69 		 5800 		 8.218966e+00 
70 		 6162 		 7.736125e+00 
71 		 6542 		 7.286762e+00 
72 		 6938 		 6.870856e+00 
73 		 7353 		 6.483068e+00 
74 		 7786 		 6.122528e+00 
75 		 8240 		 5.785194e+00 
76 		 8712 		 5.471763e+00 
77 		 9205 		 5.178707e+00 
78 		 9718 		 4.905330e+00 
79 		 10254 		 4.648917e+00 
80 		 10811 		 4.409398e+00 
81 		 11392 		 4.184515e+00 
82 		 11995 		 3.974156e+00 
83 		 12623 		 3.776440e+00 
84 		 13274 		 3.591231e+00 
85 		 13952 		 3.416714e+00 
86 		 14655 		 3.252815e+00 
87 		 15386 		 3.098271e+00 
88 		 16142 		 2.953166e+00 
89 		 16927 		 2.816211e+00 
90 		 17740 		 2.687148e+00 
91 		 18584 		 2.565110e+00 
92 		 19456 		 2.450144e+00 
93 		 20360 		 2.341356e+00 
94 		 21294 		 2.238659e+00 
95 		 22262 		 2.141317e+00 
96 		 23261 		 2.049353e+00 
97 		 24295 		 1.962132e+00 
98 		 25362 		 1.879584e+00 
99 		 26466 		 1.801179e+00 
100 		 27604 		 1.726924e+00 
101 		 28780 		 1.656359e+00 
102 		 29992 		 1.589424e+00 
103 		 31244 		 1.525733e+00 
104 		 32533 		 1.465281e+00 
105 		 33864 		 1.407690e+00 
106 		 35234 		 1.352955e+00 
107 		 36647 		 1.300789e+00 
108 		 38100 		 1.251181e+00 
109 		 39598 		 1.203849e+00 
110 		 41139 		 1.158754e+00 
111 		 42727 		 1.115688e+00 
112 		 44358 		 1.074665e+00 
113 		 46037 		 1.035471e+00 
114 		 47762 		 9.980738e-01 
115 		 49538 		 9.622916e-01 
116 		 51361 		 9.281361e-01 
117 		 53236 		 8.954467e-01 
118 		 55160 		 8.642132e-01 
119 		 57138 		 8.342959e-01 
120 		 59167 		 8.056856e-01 
121 		 61252 		 7.782603e-01 
122 		 63390 		 7.520114e-01 
123 		 65586 		 7.268319e-01 
124 		 67836 		 7.027242e-01 
125 		 70146 		 6.795826e-01 
126 		 72513 		 6.573994e-01 
127 		 74942 		 6.360919e-01 
128 		 77429 		 6.156608e-01 


==> data_EbNo/Polar/latency/Latency_HW_7.txt <==
LW		 Lat 		 TP
32 		 260 		 1.833462e+02 
33 		 294 		 1.621429e+02 
34 		 332 		 1.435843e+02 
35 		 375 		 1.271200e+02 
36 		 422 		 1.129621e+02 
37 		 474 		 1.005696e+02 
38 		 532 		 8.960526e+01 
39 		 597 		 7.984925e+01 
40 		 669 		 7.125561e+01 
41 		 748 		 6.372995e+01 
42 		 835 		 5.708982e+01 
43 		 931 		 5.120301e+01 
44 		 1036 		 4.601351e+01 
45 		 1152 		 4.138021e+01 
46 		 1279 		 3.727131e+01 
47 		 1418 		 3.361777e+01 
48 		 1569 		 3.038241e+01 
49 		 1734 		 2.749135e+01 
50 		 1914 		 2.490596e+01 
51 		 2110 		 2.259242e+01 
52 		 2322 		 2.052972e+01 
53 		 2552 		 1.867947e+01 
54 		 2801 		 1.701892e+01 
55 		 3071 		 1.552263e+01 
56 		 3362 		 1.417906e+01 
57 		 3676 		 1.296790e+01 
58 		 4014 		 1.187593e+01 
59 		 4378 		 1.088853e+01 
60 		 4769 		 9.995806e+00 
61 		 5189 		 9.186741e+00 
62 		 5639 		 8.453627e+00 
63 		 6122 		 7.786671e+00 
64 		 6638 		 7.181380e+00 
65 		 7190 		 6.630042e+00 
66 		 7779 		 6.128037e+00 
67 		 8408 		 5.669600e+00 
68 		 9078 		 5.251157e+00 
69 		 9792 		 4.868260e+00 
70 		 10552 		 4.517627e+00 
71 		 11360 		 4.196303e+00 
72 		 12217 		 3.901940e+00 
73 		 13127 		 3.631447e+00 
74 		 14092 		 3.382770e+00 
75 		 15116 		 3.153612e+00 
76 		 16199 		 2.942774e+00 
77 		 17345 		 2.748342e+00 
78 		 18556 		 2.568980e+00 
79 		 19836 		 2.403206e+00 
80 		 21187 		 2.249965e+00 
81 		 22613 		 2.108079e+00 
82 		 24116 		 1.976696e+00 
83 		 25700 		 1.854864e+00 
84 		 27367 		 1.741879e+00 
85 		 29122 		 1.636907e+00 
86 		 30967 		 1.539381e+00 
87 		 32907 		 1.448628e+00 
88 		 34944 		 1.364183e+00 
89 		 37083 		 1.285495e+00 
90 		 39327 		 1.212144e+00 
91 		 41681 		 1.143687e+00 
92 		 44147 		 1.079802e+00 
93 		 46731 		 1.020094e+00 
94 		 49436 		 9.642770e-01 
95 		 52268 		 9.120303e-01 
96 		 55229 		 8.631335e-01 
97 		 58325 		 8.173168e-01 
98 		 61560 		 7.743665e-01 
99 		 64940 		 7.340622e-01 
100 		 68468 		 6.962377e-01 
101 		 72150 		 6.607069e-01 
102 		 75990 		 6.273194e-01 
103 		 79995 		 5.959122e-01 
104 		 84168 		 5.663673e-01 
105 		 88517 		 5.385406e-01 
106 		 93045 		 5.123327e-01 
107 		 97759 		 4.876277e-01 
108 		 102663 		 4.643348e-01 
109 		 107765 		 4.423514e-01 
110 		 113070 		 4.215972e-01 
111 		 118585 		 4.019901e-01 
112 		 124314 		 3.834645e-01 
113 		 130265 		 3.659463e-01 
114 		 136443 		 3.493767e-01 
115 		 142857 		 3.336903e-01 
116 		 149511 		 3.188394e-01 
117 		 156414 		 3.047681e-01 
118 		 163571 		 2.914331e-01 
119 		 170991 		 2.787866e-01 
120 		 178679 		 2.667913e-01 
121 		 186644 		 2.554060e-01 
122 		 194892 		 2.445970e-01 
123 		 203433 		 2.343278e-01 
124 		 212272 		 2.245704e-01 
125 		 221419 		 2.152932e-01 
126 		 230880 		 2.064709e-01 
127 		 240665 		 1.980762e-01 
128 		 250780 		 1.900869e-01 


==> data_EbNo/Polar/latency/Latency_HW_8.txt <==
LW		 Lat 		 TP
32 		 260 		 1.833462e+02 
33 		 294 		 1.621429e+02 
34 		 332 		 1.435843e+02 
35 		 375 		 1.271200e+02 
36 		 423 		 1.126950e+02 
37 		 476 		 1.001471e+02 
38 		 535 		 8.910280e+01 
39 		 601 		 7.931780e+01 
40 		 675 		 7.062222e+01 
41 		 757 		 6.297226e+01 
42 		 848 		 5.621462e+01 
43 		 949 		 5.023182e+01 
44 		 1061 		 4.492931e+01 
45 		 1185 		 4.022785e+01 
46 		 1322 		 3.605900e+01 
47 		 1473 		 3.236253e+01 
48 		 1640 		 2.906707e+01 
49 		 1824 		 2.613487e+01 
50 		 2027 		 2.351751e+01 
51 		 2250 		 2.118667e+01 
52 		 2495 		 1.910621e+01 
53 		 2763 		 1.725299e+01 
54 		 3057 		 1.559372e+01 
55 		 3379 		 1.410772e+01 
56 		 3732 		 1.277331e+01 
57 		 4117 		 1.157882e+01 
58 		 4537 		 1.050694e+01 
59 		 4994 		 9.545455e+00 
60 		 5493 		 8.678318e+00 
61 		 6035 		 7.898923e+00 
62 		 6624 		 7.196558e+00 
63 		 7263 		 6.563404e+00 
64 		 7957 		 5.990951e+00 
65 		 8708 		 5.474277e+00 
66 		 9521 		 5.006827e+00 
67 		 10399 		 4.584095e+00 
68 		 11349 		 4.200370e+00 
69 		 12373 		 3.852744e+00 
70 		 13478 		 3.536875e+00 
71 		 14667 		 3.250153e+00 
72 		 15948 		 2.989090e+00 
73 		 17324 		 2.751674e+00 
74 		 18803 		 2.535234e+00 
75 		 20390 		 2.337911e+00 
76 		 22094 		 2.157599e+00 
77 		 23918 		 1.993060e+00 
78 		 25872 		 1.842532e+00 
79 		 27961 		 1.704875e+00 
80 		 30197 		 1.578634e+00 
81 		 32584 		 1.462988e+00 
82 		 35133 		 1.356844e+00 
83 		 37850 		 1.259445e+00 
84 		 40749 		 1.169845e+00 
85 		 43835 		 1.087487e+00 
86 		 47121 		 1.011651e+00 
87 		 50614 		 9.418343e-01 
88 		 54330 		 8.774158e-01 
89 		 58275 		 8.180180e-01 
90 		 62465 		 7.631474e-01 
91 		 66908 		 7.124709e-01 
92 		 71622 		 6.655776e-01 
93 		 76614 		 6.222100e-01 
94 		 81902 		 5.820371e-01 
95 		 87496 		 5.448249e-01 
96 		 93417 		 5.102926e-01 
97 		 99673 		 4.782639e-01 
98 		 106285 		 4.485111e-01 
99 		 113264 		 4.208751e-01 
100 		 120634 		 3.951622e-01 
101 		 128404 		 3.712501e-01 
102 		 136598 		 3.489802e-01 
103 		 145229 		 3.282402e-01 
104 		 154324 		 3.088956e-01 
105 		 163895 		 2.908570e-01 
106 		 173968 		 2.740159e-01 
107 		 184557 		 2.582942e-01 
108 		 195693 		 2.435958e-01 
109 		 207389 		 2.298579e-01 
110 		 219676 		 2.170014e-01 
111 		 232570 		 2.049705e-01 
112 		 246105 		 1.936978e-01 
113 		 260296 		 1.831377e-01 
114 		 275177 		 1.732340e-01 
115 		 290767 		 1.639457e-01 
116 		 307104 		 1.552243e-01 
117 		 324205 		 1.470366e-01 
118 		 342108 		 1.393420e-01 
119 		 360834 		 1.321106e-01 
120 		 380426 		 1.253069e-01 
121 		 400903 		 1.189066e-01 
122 		 422307 		 1.128800e-01 
123 		 444662 		 1.072050e-01 
124 		 468015 		 1.018557e-01 
125 		 492388 		 9.681389e-02 
126 		 517828 		 9.205759e-02 
127 		 544361 		 8.757056e-02 
128 		 572039 		 8.333348e-02 


==> data_EbNo/RLC.txt <==
RLC 128 104 ORBGRAND

0       0.978261 Complesity 3.14569e+06
0.5       0.968976 Complesity 3.38573e+06
1       0.838679 Complesity 2.94442e+06
1.5       0.78931 Complesity 2.68446e+06
2       0.498884 Complesity 1.80506e+06
2.5       0.294024 Complesity 1.11333e+06
3       0.12278 Complesity 554024
3.5       0.0347419 Complesity 165873
4       0.00759341 Complesity 47709.7
4.5       0.00117916 Complesity 8205.13
5       0.000188962 Complesity 1508.79
5.5       2.36185e-05 Complesity 260.822
6       4.40071e-06 Complesity 55.1003
6.5       6.03653e-07 Complesity 14.9397
7       9.97115e-08 Complesity 4.89142

GRANAB

0       1 Complesity 346147
0.5       1 Complesity 340089
1       0.992064 Complesity 343145
1.5       0.947236 Complesity 332546
2       0.887474 Complesity 316481
2.5       0.845535 Complesity 311903
3       0.626551 Complesity 246150
3.5       0.469322 Complesity 206883
4       0.328363 Complesity 151773
4.5       0.154062 Complesity 81426.3
5       0.073151 Complesity 48681.5
5.5       0.02377 Complesity 19941.4
6       0.006556 Complesity 7635.49
6.5       0.00124693 Complesity 2197.14
7       0.000267963 Complesity 704.861
7.5       3.69739e-05 Complesity 163.221

 


==> data_EbNo/RLC/128_104/GRANDAB.txt <==
Eb/N0 	|	FER 		|   QUE/FR
0       	1   			346147
0.5       	1   			340089
1       	0.992064   		343145
1.5       	0.947236   		332546
2       	0.887474   		316481
2.5       	0.845535   		311903
3       	0.626551   		246150
3.5       	0.469322   		206883
4       	0.328363   		151773
4.5       	0.154062   		81426.3
5       	0.073151   		48681.5
5.5       	0.02377   		19941.4
6       	0.006556   		7635.49
6.5       	0.00124693   	2197.14
7       	0.000267963   	704.861
7.5       	3.69739e-05   	163.221

==> data_EbNo/RLC/128_104/ORBGRAND.txt <==
Eb/N0 	|	FER 		|   QUE/FR
0       	0.978261   		3.14569e+06
0.5       	0.968976   		3.38573e+06
1       	0.838679   		2.94442e+06
1.5       	0.78931   		2.68446e+06
2       	0.498884   		1.80506e+06
2.5       	0.294024   		1.11333e+06
3       	0.12278   		554024
3.5       	0.0347419   	165873
4       	0.00759341   	47709.7
4.5       	0.00117916   	8205.13
5       	0.000188962   	1508.79
5.5       	2.36185e-05   	260.822
6       	4.40071e-06   	55.1003
6.5       	6.03653e-07   	14.9397
7       	9.97115e-08   	4.89142


==> data_EbNo/RLC/128_112/GRANDAB.txt <==
Eb/N0 	|	FER 		|   QUE/FR
0       	1   			7543.27
0.5       	1   			7735.57
1       	1   			7734.94
1.5       	0.984127   		7571.6
2       	0.932085   		7505.24
2.5       	0.904307   		7335.11
3       	0.7632   		6518.05
3.5       	0.637732   		5639.16
4       	0.41519   		4348.95
4.5       	0.28349   		3033.27
5       	0.133578   		1858.14
5.5       	0.062127   		1019.12
6       	0.0198182   	472.26
6.5       	0.00607368   	198.478
7       	0.00255462   	76.8158
7.5       	0.000527479   	28.9268
8       	0.000110585   	9.85739
8.5       	2.57596e-05   	3.20036
9       	5.95891e-06   	1.07094

==> data_EbNo/RLC/128_112/ORBGRAND.txt <==
Eb/N0 	|	FER 		|   QUE/FR
0       	0.992064   		71141.2
0.5       	0.953824   		66367.5
1       	0.924242   		63504
1.5       	0.851998   		58189.2
2       	0.753769   		52653
2.5       	0.488092   		33734.5
3       	0.273738   		16011
3.5       	0.126656   		8252.15
4       	0.0412975   	2693.32
4.5       	0.0100962   	664.74
5       	0.0031396   	174.578
5.5       	0.000922713   	56.4181
6       	0.000380413   	19.4251
6.5       	0.000120818   	6.8058
7       	4.9072e-05   	2.3752
7.5       	1.63888e-05   	0.762742

